Lazy Product Discovery in Huge Configuration Spaces

Highly-configurable software systems can have thousands of interdependent configuration options across different subsystems. In the resulting configuration space, discovering a valid product configuration for some selected options can be complex and error prone. The configuration space can be organized using a feature model, fragmented into smaller interdependent feature models reflecting the configuration options of each subsystem. We propose a method for lazy product discovery in large fragmented feature models with interdependent features. We formalize the method and prove its soundness and completeness. The evaluation explores an industrial-size configuration space. The results show that lazy product discovery has significant performance benefits compared to standard product discovery, which in contrast to our method requires all fragments to be composed to analyze the feature model. Furthermore, the method succeeds when more efficient, heuristics-based engines fail to find a valid configuration.

==> data/common_fail.dat <==
test_392 2 1
test_220 3 1
test_399 4 1
test_920 5 1
test_641 6 1
test_454 7 1
test_30 511 1


==> data/emerge_fail.dat <==
test_596 90 1
test_801 164 1
test_385 170 1
test_853 186 1
test_974 210 1
test_627 227 1
test_997 237 1
test_784 245 1
test_347 249 1
test_442 263 1
test_298 283 1
test_619 291 1
test_529 294 1
test_687 301 1
test_549 303 1
test_621 309 1
test_228 319 1
test_758 324 1
test_876 331 1
test_428 340 1
test_194 342 1
test_482 343 1
test_498 361 1
test_97 370 1
test_550 372 1
test_209 379 1
test_364 395 1
test_291 397 1
test_237 399 1
test_221 412 1
test_558 421 1
test_955 427 1
test_826 429 1
test_985 430 1
test_988 436 1
test_28 441 1
test_132 443 1
test_980 444 1
test_899 453 1
test_842 465 1
test_739 468 1
test_909 469 1
test_709 470 1
test_474 472 1
test_624 476 1
test_548 477 1
test_822 487 1
test_478 492 1
test_954 495 1
test_173 498 1
test_432 501 1
test_808 502 1
test_970 503 1
test_183 505 1
test_913 508 1
test_374 509 1
test_195 513 1
test_869 522 1
test_70 528 1
test_41 535 1
test_262 539 1
test_561 540 1
test_634 546 1
test_736 550 1
test_540 553 1
test_564 555 1
test_591 557 1
test_713 558 1
test_229 565 1
test_648 566 1
test_744 568 1
test_944 573 1
test_874 576 1
test_493 578 1
test_797 585 1
test_342 586 1
test_616 587 1
test_332 594 1
test_679 595 1
test_47 598 1
test_704 603 1
test_127 605 1
test_528 616 1
test_761 621 1
test_811 622 1
test_7 626 1
test_604 633 1
test_303 640 1
test_378 643 1
test_732 645 1
test_331 646 1
test_42 650 1
test_404 658 1
test_320 659 1
test_693 660 1
test_192 661 1
test_68 663 1
test_471 666 1
test_979 667 1
test_60 670 1
test_289 674 1
test_185 681 1
test_915 683 1
test_484 684 1
test_606 686 1
test_623 691 1
test_354 698 1
test_441 700 1
test_878 701 1
test_675 705 1
test_346 708 1
test_253 709 1
test_260 711 1
test_937 713 1
test_248 714 1
test_408 717 1
test_799 719 1
test_940 722 1
test_818 724 1
test_169 725 1
test_149 731 1
test_486 733 1
test_258 735 1
test_92 738 1
test_928 740 1
test_659 744 1
test_469 745 1
test_535 747 1
test_779 750 1
test_434 751 1
test_1 752 1
test_768 754 1
test_983 757 1
test_751 762 1
test_682 763 1
test_677 765 1
test_671 767 1
test_968 769 1
test_43 772 1
test_319 773 1
test_660 774 1
test_352 779 1
test_50 780 1
test_438 781 1
test_994 782 1
test_406 787 1
test_993 788 1
test_893 794 1
test_306 795 1
test_250 796 1
test_538 797 1
test_390 799 1
test_337 801 1
test_794 806 1
test_25 810 1
test_748 811 1
test_318 812 1
test_121 815 1
test_72 818 1
test_579 819 1
test_443 822 1
test_166 823 1
test_644 824 1
test_203 825 1
test_917 828 1
test_803 830 1
test_69 837 1
test_405 839 1
test_339 840 1
test_398 842 1
test_439 844 1
test_172 848 1
test_847 849 1
test_638 850 1
test_883 851 1
test_574 852 1
test_703 855 1
test_792 856 1
test_911 857 1
test_891 858 1
test_104 862 1
test_217 863 1
test_402 867 1
test_244 868 1
test_556 869 1
test_537 870 1
test_517 871 1
test_370 873 1
test_176 876 1
test_819 877 1
test_227 882 1
test_929 884 1
test_981 889 1
test_885 891 1
test_829 893 1
test_805 895 1
test_114 896 1
test_448 897 1
test_503 898 1
test_10 899 1
test_93 900 1
test_158 902 1
test_236 903 1
test_685 905 1
test_750 906 1
test_934 907 1
test_992 910 1
test_605 911 1
test_814 914 1
test_825 915 1
test_315 916 1
test_293 918 1
test_972 920 1
test_420 921 1
test_721 924 1
test_423 925 1
test_749 926 1
test_102 927 1
test_932 930 1
test_307 931 1
test_602 932 1
test_942 936 1
test_565 937 1
test_763 941 1
test_230 942 1
test_313 943 1
test_798 944 1
test_200 946 1
test_85 947 1
test_98 949 1
test_386 950 1
test_341 951 1
test_664 954 1
test_128 957 1
test_991 958 1
test_193 960 1
test_111 962 1
test_733 963 1
test_831 964 1
test_161 965 1
test_959 967 1
test_14 968 1
test_715 969 1
test_828 970 1
test_234 973 1
test_459 974 1
test_539 975 1
test_94 976 1
test_239 977 1
test_421 979 1
test_639 980 1
test_27 982 1
test_56 983 1
test_852 984 1
test_268 986 1
test_88 991 1
test_747 993 1
test_663 997 1
test_615 998 1
test_199 1000 1


==> data/emerge_memory.dat <==
test_392 45.2
test_220 69.8
test_399 48.0
test_920 45.6
test_641 86.0
test_454 86.0
test_59 45.0
test_880 45.4
test_521 45.0
test_180 55.0
test_741 45.2
test_377 49.6
test_468 46.4
test_580 45.0
test_496 49.0
test_109 45.0
test_191 46.0
test_372 45.0
test_788 46.0
test_45 53.0
test_581 46.0
test_532 63.8
test_961 47.8
test_422 45.6
test_196 45.0
test_837 47.0
test_54 46.8
test_903 46.0
test_460 49.0
test_22 47.0
test_578 45.0
test_989 91.0
test_930 55.0
test_86 52.0
test_333 45.8
test_133 47.0
test_583 47.0
test_36 47.0
test_772 48.0
test_242 46.2
test_380 46.0
test_384 79.0
test_497 47.0
test_263 46.0
test_575 49.4
test_582 47.0
test_530 51.0
test_255 48.0
test_409 50.0
test_485 51.0
test_791 48.2
test_636 47.0
test_356 48.0
test_301 47.6
test_694 49.0
test_338 47.4
test_948 47.0
test_730 60.0
test_411 55.0
test_103 53.0
test_902 52.4
test_243 47.0
test_734 47.0
test_546 50.0
test_745 67.0
test_219 46.0
test_272 46.0
test_945 46.0
test_717 46.6
test_838 92.4
test_653 50.2
test_700 45.2
test_343 60.4
test_304 53.0
test_174 46.0
test_24 45.0
test_843 49.0
test_524 51.0
test_841 47.0
test_984 45.0
test_859 53.0
test_323 54.0
test_620 46.0
test_280 47.0
test_157 49.0
test_875 51.0
test_552 52.4
test_170 48.0
test_596 75.4
test_189 49.0
test_712 47.0
test_382 78.6
test_267 76.6
test_456 64.0
test_379 47.0
test_108 48.0
test_978 48.0
test_901 49.8
test_864 65.4
test_924 50.0
test_755 78.2
test_766 75.0
test_754 46.0
test_742 52.2
test_666 48.0
test_662 46.8
test_87 45.4
test_153 53.0
test_126 49.0
test_455 51.0
test_391 47.0
test_746 53.0
test_603 53.0
test_630 48.0
test_760 57.0
test_557 49.0
test_417 91.2
test_165 47.0
test_640 54.0
test_600 49.6
test_148 93.8
test_511 63.0
test_927 92.2
test_688 50.0
test_453 54.0
test_729 51.0
test_879 48.0
test_778 46.0
test_160 56.0
test_951 87.0
test_726 49.0
test_720 56.0
test_34 97.8
test_451 47.0
test_892 49.0
test_395 76.0
test_177 51.0
test_845 47.0
test_143 66.0
test_140 80.0
test_99 49.0
test_431 47.0
test_520 80.0
test_201 90.2
test_247 52.0
test_858 47.0
test_563 48.0
test_449 52.0
test_296 49.0
test_19 77.8
test_780 49.0
test_118 91.0
test_597 82.0
test_329 56.0
test_888 51.0
test_52 53.0
test_881 58.0
test_139 59.0
test_136 64.4
test_695 52.0
test_452 47.0
test_813 91.0
test_801 78.4
test_113 74.0
test_504 48.0
test_543 56.0
test_667 49.0
test_756 53.0
test_385 57.8
test_668 54.6
test_649 53.0
test_964 79.0
test_57 45.2
test_300 68.0
test_457 58.0
test_775 74.0
test_860 45.8
test_435 62.0
test_419 50.0
test_584 71.0
test_327 59.0
test_330 61.2
test_396 53.4
test_326 93.0
test_853 92.0
test_269 79.0
test_418 48.0
test_115 50.0
test_134 57.8
test_440 53.0
test_251 50.0
test_568 53.0
test_547 78.6
test_601 76.0
test_48 49.0
test_508 92.0
test_142 49.0
test_314 60.0
test_572 94.0
test_555 45.0
test_684 55.8
test_360 45.6
test_376 72.0
test_976 90.0
test_990 50.0
test_58 53.0
test_184 49.0
test_958 71.2
test_974 42.0
test_197 89.0
test_179 66.0
test_680 45.0
test_612 92.2
test_393 47.0
test_625 56.0
test_18 61.0
test_145 90.0
test_982 47.0
test_488 53.0
test_957 72.0
test_526 80.0
test_317 54.0
test_125 71.0
test_884 50.0
test_691 50.0
test_627 43.0
test_939 54.0
test_358 59.0
test_371 51.0
test_855 75.0
test_162 50.0
test_571 78.0
test_617 60.0
test_286 55.8
test_445 73.0
test_997 74.0
test_361 47.0
test_73 92.0
test_137 60.0
test_669 53.0
test_105 58.0
test_101 61.0
test_348 62.0
test_784 77.0
test_626 47.6
test_922 57.0
test_3 62.0
test_347 79.0
test_938 75.0
test_206 55.0
test_718 55.0
test_804 52.4
test_55 61.0
test_425 90.0
test_222 72.0
test_844 52.8
test_35 76.0
test_213 49.0
test_218 56.0
test_95 76.0
test_512 90.0
test_442 46.0
test_271 64.0
test_256 73.8
test_265 97.2
test_65 52.0
test_462 49.0
test_953 74.2
test_569 53.0
test_63 92.0
test_8 80.0
test_71 51.0
test_96 75.0
test_168 59.0
test_17 93.0
test_531 69.0
test_952 94.0
test_676 91.8
test_226 73.0
test_832 59.0
test_820 53.0
test_298 78.0
test_967 56.4
test_936 52.0
test_654 72.0
test_827 50.0
test_702 83.4
test_66 92.0
test_800 48.0
test_619 81.0
test_523 56.0
test_655 48.0
test_529 42.0
test_4 68.0
test_190 60.0
test_782 93.4
test_509 60.0
test_202 68.4
test_284 67.2
test_687 90.0
test_900 62.0
test_549 78.0
test_554 64.0
test_753 78.8
test_665 58.0
test_106 91.0
test_241 56.0
test_621 46.0
test_817 56.0
test_476 67.0
test_807 92.0
test_699 46.0
test_787 76.2
test_84 50.0
test_123 52.0
test_592 78.0
test_599 91.0
test_228 42.0
test_559 73.8
test_205 93.8
test_324 77.0
test_969 76.0
test_758 80.8
test_857 97.0
test_566 74.0
test_533 50.6
test_495 69.0
test_279 63.0
test_373 77.0
test_876 80.0
test_264 76.0
test_308 93.0
test_573 51.0
test_40 77.0
test_570 94.0
test_650 88.0
test_365 75.0
test_340 55.0
test_428 82.8
test_505 76.0
test_194 46.0
test_482 76.0
test_678 81.0
test_686 63.0
test_138 93.0
test_11 77.0
test_793 91.0
test_727 92.0
test_164 79.0
test_281 76.0
test_609 99.0
test_871 56.0
test_645 78.0
test_112 78.4
test_867 78.8
test_759 59.0
test_774 65.2
test_722 63.0
test_740 64.0
test_498 91.0
test_224 95.0
test_706 72.0
test_292 68.0
test_661 79.6
test_670 62.0
test_117 52.0
test_833 53.0
test_75 92.0
test_97 48.0
test_62 64.0
test_550 47.0
test_208 91.0
test_882 53.0
test_23 91.6
test_851 93.4
test_38 66.0
test_998 90.6
test_209 44.0
test_322 75.0
test_534 53.6
test_266 51.0
test_905 77.0
test_728 54.0
test_429 49.6
test_328 51.0
test_770 83.4
test_835 71.0
test_771 53.0
test_135 72.0
test_696 79.0
test_167 72.0
test_15 60.0
test_147 49.0
test_364 84.0
test_960 94.0
test_291 80.0
test_607 76.4
test_237 97.2
test_743 74.0
test_16 79.0
test_21 55.4
test_613 59.0
test_156 79.0
test_906 51.4
test_764 76.8
test_683 73.0
test_618 79.0
test_225 96.0
test_587 55.0
test_155 64.0
test_221 43.0
test_918 94.0
test_629 72.0
test_368 76.0
test_637 67.8
test_590 92.2
test_483 79.0
test_757 93.4
test_2 52.0
test_558 94.0
test_790 81.2
test_647 52.8
test_707 74.0
test_690 94.0
test_692 68.0
test_955 41.2
test_9 93.0
test_826 73.8
test_985 82.0
test_466 69.0
test_29 64.6
test_394 95.0
test_705 73.8
test_233 75.6
test_988 78.0
test_12 76.0
test_541 91.6
test_923 80.0
test_436 73.0
test_28 78.0
test_868 89.0
test_132 82.0
test_980 80.8
test_223 63.0
test_479 90.0
test_975 91.2
test_397 52.0
test_996 66.0
test_175 73.0
test_515 79.0
test_387 76.4
test_899 42.0
test_325 76.6
test_995 90.0
test_187 94.0
test_589 93.0
test_950 75.0
test_492 74.0
test_5 70.0
test_198 68.0
test_956 93.0
test_427 94.6
test_475 70.0
test_842 50.0
test_823 76.0
test_295 67.2
test_739 76.0
test_909 42.4
test_709 42.0
test_32 77.8
test_474 106.2
test_519 79.0
test_735 94.0
test_232 75.0
test_624 42.0
test_548 86.0
test_608 58.0
test_834 66.0
test_470 58.0
test_412 78.6
test_312 91.2
test_413 62.4
test_933 83.0
test_848 52.0
test_20 75.0
test_822 63.0
test_783 78.4
test_107 102.8
test_37 80.0
test_863 58.0
test_478 48.0
test_302 104.0
test_245 74.0
test_954 43.0
test_895 93.8
test_701 77.0
test_173 43.8
test_186 82.0
test_204 81.0
test_432 80.6
test_808 94.0
test_970 96.0
test_78 74.2
test_183 80.0
test_159 58.4
test_367 91.0
test_913 82.0
test_374 47.6
test_631 93.0
test_30 44.0
test_26 93.2
test_195 51.2
test_697 60.0
test_458 92.0
test_986 83.8
test_305 84.0
test_274 98.4
test_856 84.0
test_802 99.2
test_231 59.0
test_869 51.0
test_897 57.0
test_865 69.0
test_444 98.0
test_708 83.0
test_594 68.2
test_70 99.0
test_815 64.0
test_178 80.0
test_131 88.8
test_652 94.0
test_261 95.6
test_887 76.0
test_41 99.0
test_886 72.0
test_321 92.8
test_297 68.0
test_262 73.0
test_561 102.0
test_309 77.8
test_403 85.0
test_275 77.0
test_254 78.2
test_67 64.0
test_634 82.0
test_850 101.0
test_544 72.2
test_389 65.0
test_736 77.8
test_796 76.0
test_363 76.0
test_540 97.6
test_925 93.0
test_564 83.4
test_316 94.0
test_591 45.2
test_713 44.8
test_349 84.6
test_536 89.8
test_588 98.0
test_657 58.0
test_83 70.6
test_91 56.4
test_229 89.2
test_648 82.0
test_252 82.4
test_744 46.0
test_345 94.0
test_877 60.0
test_285 87.0
test_812 99.0
test_944 78.6
test_381 92.0
test_824 75.8
test_874 97.0
test_769 71.0
test_493 81.0
test_836 82.0
test_806 97.0
test_567 75.0
test_287 67.0
test_130 79.0
test_6 69.0
test_797 103.0
test_342 48.0
test_616 78.0
test_433 80.0
test_13 85.0
test_334 75.2
test_212 67.0
test_336 94.0
test_576 67.0
test_332 44.0
test_679 83.0
test_642 75.0
test_941 95.8
test_47 92.0
test_598 54.0
test_424 69.0
test_507 76.0
test_215 95.0
test_704 46.0
test_500 78.0
test_127 101.6
test_116 95.0
test_490 97.6
test_963 82.4
test_789 63.0
test_673 93.0
test_714 97.0
test_31 62.0
test_513 66.8
test_357 111.0
test_916 74.0
test_528 70.0
test_943 95.0
test_79 101.0
test_830 90.0
test_593 91.0
test_761 91.8
test_811 99.0
test_446 90.0
test_656 74.6
test_987 71.6
test_7 88.8
test_681 93.4
test_518 60.0
test_999 126.4
test_246 101.0
test_611 92.4
test_465 92.0
test_604 99.4
test_90 97.0
test_491 95.0
test_480 54.0
test_912 82.0
test_926 91.6
test_651 66.0
test_303 97.0
test_110 100.0
test_467 91.0
test_378 105.0
test_904 54.0
test_732 83.0
test_331 79.2
test_965 77.0
test_907 92.6
test_795 75.0
test_42 86.0
test_362 136.0
test_731 95.0
test_560 98.2
test_64 86.0
test_351 93.0
test_816 95.0
test_477 90.0
test_404 102.4
test_320 110.0
test_693 105.0
test_192 101.2
test_344 98.6
test_68 41.0
test_585 74.0
test_181 119.0
test_471 85.0
test_979 92.0
test_0 78.8
test_628 81.0
test_60 103.2
test_866 94.0
test_447 78.0
test_846 92.0
test_289 42.0
test_910 82.0
test_80 94.0
test_238 78.0
test_919 83.0
test_781 90.8
test_369 99.0
test_185 101.0
test_129 62.0
test_915 90.4
test_484 55.0
test_614 86.8
test_606 42.0
test_810 89.0
test_144 94.2
test_632 100.0
test_249 99.0
test_623 90.0
test_752 56.6
test_33 88.4
test_152 90.0
test_426 99.8
test_776 56.0
test_240 99.4
test_354 96.0
test_359 93.4
test_441 104.0
test_878 85.0
test_908 72.0
test_335 77.0
test_785 91.4
test_675 97.8
test_872 99.0
test_415 99.0
test_346 102.8
test_253 99.0
test_873 93.0
test_260 97.4
test_400 93.2
test_937 45.0
test_248 92.0
test_977 94.0
test_120 88.2
test_408 68.0
test_257 75.0
test_799 68.6
test_81 82.0
test_674 96.0
test_940 76.8
test_49 90.0
test_818 92.0
test_169 103.6
test_514 95.2
test_366 55.0
test_971 87.0
test_463 121.0
test_151 85.0
test_149 50.0
test_840 89.0
test_486 98.0
test_51 114.8
test_258 103.0
test_738 91.0
test_407 92.0
test_92 92.4
test_689 78.0
test_928 42.8
test_633 97.0
test_282 93.0
test_719 90.0
test_659 98.0
test_469 59.8
test_283 77.0
test_535 102.0
test_710 90.0
test_481 100.4
test_779 101.6
test_434 70.0
test_1 78.2
test_355 68.0
test_768 96.0
test_947 90.6
test_401 95.0
test_983 42.0
test_210 68.0
test_494 98.0
test_510 113.8
test_737 91.0
test_751 48.0
test_682 56.0
test_310 115.0
test_677 104.0
test_821 92.4
test_671 103.8
test_870 86.0
test_968 105.0
test_610 94.0
test_154 99.6
test_43 41.0
test_319 102.4
test_660 103.6
test_207 99.4
test_921 78.2
test_839 92.0
test_896 90.0
test_352 103.0
test_50 43.8
test_438 102.0
test_994 97.0
test_74 99.0
test_577 77.8
test_595 78.0
test_150 98.8
test_406 104.0
test_993 101.0
test_124 86.8
test_973 135.6
test_711 75.0
test_53 61.0
test_962 112.0
test_893 99.0
test_306 83.0
test_250 119.0
test_538 60.2
test_562 112.6
test_390 98.8
test_499 70.0
test_337 82.0
test_235 73.0
test_273 92.0
test_277 98.0
test_61 98.8
test_794 103.0
test_861 55.0
test_270 81.8
test_542 86.0
test_25 104.0
test_748 91.8
test_318 42.0
test_545 87.0
test_288 112.6
test_121 122.4
test_502 107.0
test_383 75.6
test_72 74.0
test_579 102.0
test_82 100.0
test_622 100.8
test_443 103.8
test_166 129.0
test_644 101.0
test_203 61.0
test_894 94.0
test_854 140.4
test_917 93.0
test_522 99.0
test_803 78.0
test_437 78.0
test_553 82.0
test_122 110.4
test_658 110.0
test_473 90.6
test_551 84.0
test_69 102.0
test_777 98.0
test_405 94.0
test_339 55.0
test_786 100.0
test_398 104.6
test_698 94.0
test_439 103.0
test_898 114.0
test_278 98.0
test_430 101.4
test_172 96.0
test_847 104.0
test_638 116.0
test_883 97.0
test_574 100.4
test_889 95.0
test_89 92.0
test_703 45.0
test_792 102.0
test_911 95.0
test_891 42.0
test_809 77.0
test_646 92.0
test_724 111.6
test_104 103.0
test_217 121.6
test_723 101.0
test_525 94.0
test_276 87.6
test_402 101.8
test_244 42.0
test_556 101.0
test_537 85.0
test_517 82.0
test_516 122.8
test_370 113.0
test_294 114.2
test_77 101.8
test_176 105.0
test_819 102.6
test_311 87.0
test_949 71.0
test_767 75.0
test_914 92.0
test_227 80.0
test_290 87.2
test_929 68.0
test_762 138.2
test_765 101.0
test_350 86.0
test_414 90.0
test_981 60.6
test_725 98.4
test_885 61.0
test_450 102.0
test_829 145.8
test_388 94.8
test_805 108.0
test_114 122.6
test_448 85.4
test_503 103.4
test_10 63.0
test_93 102.0
test_501 98.6
test_158 107.8
test_236 144.2
test_635 95.0
test_685 101.4
test_750 100.6
test_934 140.6
test_171 116.0
test_39 96.0
test_992 76.0
test_605 103.0
test_716 94.0
test_299 58.0
test_814 125.0
test_825 45.0
test_315 120.2
test_672 136.4
test_293 66.0
test_487 108.6
test_972 101.0
test_420 91.8
test_461 116.4
test_472 88.0
test_721 66.8
test_423 117.0
test_749 105.0
test_102 123.4
test_643 111.8
test_416 92.0
test_932 124.2
test_307 104.0
test_602 59.8
test_163 103.8
test_76 96.0
test_216 98.0
test_942 119.0
test_565 115.2
test_862 112.0
test_931 112.4
test_141 98.8
test_763 116.2
test_230 64.2
test_313 120.0
test_798 68.0
test_44 98.6
test_200 109.4
test_85 142.0
test_353 95.0
test_98 94.8
test_386 45.0
test_341 60.0
test_100 113.6
test_946 97.4
test_664 137.6
test_46 99.6
test_890 95.0
test_128 141.0
test_991 67.8
test_119 116.8
test_193 125.0
test_464 116.0
test_111 126.0
test_733 105.2
test_831 93.0
test_161 137.0
test_527 114.6
test_959 42.0
test_14 150.2
test_715 116.0
test_828 84.0
test_489 127.0
test_966 101.2
test_234 134.6
test_459 116.4
test_539 99.0
test_94 99.2
test_239 123.0
test_506 111.0
test_421 117.8
test_639 105.0
test_188 130.0
test_27 125.8
test_56 124.6
test_852 91.0
test_773 116.0
test_268 156.8
test_146 123.0
test_214 103.0
test_211 109.2
test_375 99.8
test_88 61.0
test_935 115.0
test_747 125.0
test_586 110.0
test_410 149.6
test_182 109.4
test_663 183.0
test_615 54.0
test_259 137.0
test_199 122.2
test_849 148.6


==> data/emerge_time.dat <==
test_392 1.428
test_220 4.304
test_399 1.594
test_920 1.482
test_641 9.578
test_454 6.895999999999999
test_59 1.126
test_880 1.1500000000000001
test_521 1.19
test_180 2.6060000000000003
test_741 1.166
test_377 1.7600000000000002
test_468 1.2900000000000003
test_580 1.1320000000000001
test_496 1.904
test_109 1.13
test_191 1.41
test_372 1.074
test_788 1.252
test_45 2.114
test_581 1.1640000000000001
test_532 3.65
test_961 1.4499999999999997
test_422 1.224
test_196 1.0859999999999999
test_837 1.4920000000000002
test_54 1.276
test_903 1.27
test_460 1.6619999999999997
test_22 1.3599999999999999
test_578 1.212
test_989 7.9719999999999995
test_930 3.1100000000000003
test_86 2.28
test_333 1.2
test_133 1.386
test_583 1.552
test_36 1.258
test_772 1.444
test_242 1.288
test_380 1.352
test_384 7.853999999999999
test_497 1.6940000000000002
test_263 1.7759999999999998
test_575 1.75
test_582 1.316
test_530 2.258
test_255 1.4799999999999998
test_409 1.686
test_485 1.8760000000000001
test_791 1.512
test_636 1.4
test_356 1.5079999999999998
test_301 1.422
test_694 1.6099999999999999
test_338 1.414
test_948 1.218
test_730 2.914
test_411 2.428
test_103 2.0780000000000003
test_902 2.1319999999999997
test_243 1.764
test_734 1.36
test_546 1.762
test_745 4.702000000000001
test_219 1.27
test_272 1.3439999999999999
test_945 1.228
test_717 1.264
test_838 8.081999999999999
test_653 1.794
test_700 1.108
test_343 7.779999999999999
test_304 2.184
test_174 1.2259999999999998
test_24 1.234
test_843 1.658
test_524 2.164
test_841 1.316
test_984 1.114
test_859 2.022
test_323 2.484
test_620 1.31
test_280 1.3459999999999999
test_157 1.4419999999999997
test_875 2.14
test_552 2.188
test_170 1.498
test_596 6.412000000000001
test_189 1.594
test_712 1.3119999999999998
test_382 7.276000000000001
test_267 6.531999999999999
test_456 4.284
test_379 1.4300000000000002
test_108 1.6800000000000002
test_978 1.51
test_901 1.6480000000000001
test_864 8.966
test_924 1.8240000000000003
test_755 7.234
test_766 4.77
test_754 1.2839999999999998
test_742 2.0300000000000002
test_666 1.434
test_662 1.49
test_87 1.1880000000000002
test_153 2.274
test_126 1.488
test_455 1.8060000000000003
test_391 1.448
test_746 2.452
test_603 2.04
test_630 1.506
test_760 3.2399999999999998
test_557 1.546
test_417 9.902
test_165 1.226
test_640 2.466
test_600 1.8220000000000003
test_148 9.197999999999999
test_511 3.332
test_927 9.081999999999999
test_688 1.6980000000000004
test_453 2.3240000000000003
test_729 1.8240000000000003
test_879 1.592
test_778 1.166
test_160 2.7220000000000004
test_951 7.798
test_726 1.562
test_720 2.5660000000000003
test_34 10.77
test_451 1.35
test_892 1.552
test_395 4.83
test_177 1.848
test_845 1.376
test_143 3.9259999999999997
test_140 7.824
test_99 1.55
test_431 1.334
test_520 7.453999999999999
test_201 8.126
test_247 2.21
test_858 1.2580000000000002
test_563 1.642
test_449 2.02
test_296 1.552
test_19 7.208
test_780 1.682
test_118 8.168000000000001
test_597 6.128
test_329 2.744
test_888 1.828
test_52 2.02
test_881 2.694
test_139 3.4
test_136 3.3339999999999996
test_695 2.5160000000000005
test_452 1.5299999999999998
test_813 9.123999999999999
test_801 6.970000000000001
test_113 5.2299999999999995
test_504 1.398
test_543 2.722
test_667 1.8380000000000003
test_756 2.018
test_385 2.684
test_668 2.788
test_649 2.5540000000000003
test_964 7.33
test_57 1.1619999999999997
test_300 3.842
test_457 2.9520000000000004
test_775 4.622
test_860 1.25
test_435 3.432000000000001
test_419 1.528
test_584 7.395999999999999
test_327 3.2520000000000002
test_330 3.3400000000000007
test_396 1.8940000000000001
test_326 9.612
test_853 20.676
test_269 7.546000000000001
test_418 1.47
test_115 1.704
test_134 3.1380000000000003
test_440 2.04
test_251 1.716
test_568 2.348
test_547 7.2780000000000005
test_601 6.632000000000001
test_48 1.6600000000000001
test_508 8.238000000000001
test_142 1.5179999999999998
test_314 3.0300000000000002
test_572 8.43
test_555 1.1560000000000001
test_684 2.572
test_360 1.138
test_376 4.228
test_976 7.917999999999999
test_990 1.6560000000000001
test_58 2.344
test_184 1.69
test_958 4.532
test_974 0.9179999999999999
test_197 8.05
test_179 4.002
test_680 1.146
test_612 8.59
test_393 1.3220000000000003
test_625 2.982
test_18 3.3919999999999995
test_145 8.118
test_982 1.322
test_488 2.214
test_957 4.764
test_526 7.708
test_317 2.9019999999999997
test_125 5.706
test_884 1.828
test_691 1.7340000000000004
test_627 1.048
test_939 2.3680000000000003
test_358 3.118
test_371 2.19
test_855 4.965999999999999
test_162 1.906
test_571 7.266
test_617 2.7079999999999997
test_286 2.4219999999999997
test_445 4.748
test_997 5.074000000000001
test_361 1.318
test_73 9.228
test_137 4.048
test_669 2.494
test_105 2.896
test_101 3.598
test_348 3.8579999999999997
test_784 6.206
test_626 1.454
test_922 3.668
test_3 3.848
test_347 5.484
test_938 5.736
test_206 2.55
test_718 2.804
test_804 1.9579999999999997
test_55 3.896
test_425 9.956
test_222 4.6579999999999995
test_844 1.9619999999999997
test_35 5.178
test_213 1.568
test_218 2.766
test_95 4.880000000000001
test_512 8.594000000000001
test_442 1.288
test_271 4.2780000000000005
test_256 4.736000000000001
test_265 10.443999999999999
test_65 2.58
test_462 1.542
test_953 5.812
test_569 2.634
test_63 8.136000000000001
test_8 5.896
test_71 1.884
test_96 5.208
test_168 2.978
test_17 8.258
test_531 3.8659999999999997
test_952 8.758
test_676 7.9319999999999995
test_226 4.694
test_832 3.12
test_820 2.128
test_298 6.552
test_967 2.5919999999999996
test_936 1.8539999999999999
test_654 4.6339999999999995
test_827 1.7239999999999998
test_702 6.388
test_66 8.172
test_800 1.4840000000000002
test_619 7.418000000000001
test_523 2.428
test_655 1.4420000000000002
test_529 0.958
test_4 4.44
test_190 2.766
test_782 9.04
test_509 2.6719999999999997
test_202 4.656000000000001
test_284 4.448
test_687 11.214000000000002
test_900 3.742
test_549 5.402
test_554 7.426
test_753 7.465999999999999
test_665 2.866
test_106 7.555999999999999
test_241 2.314
test_621 1.3700000000000003
test_817 2.5320000000000005
test_476 3.886
test_807 9.528
test_699 1.27
test_787 4.981999999999999
test_84 1.754
test_123 2.008
test_592 7.289999999999999
test_599 7.959999999999999
test_228 0.9400000000000001
test_559 5.226
test_205 8.170000000000002
test_324 6.532000000000001
test_969 6.818
test_758 7.536
test_857 12.959999999999999
test_566 4.93
test_533 2.274
test_495 4.504
test_279 3.34
test_373 7.017999999999999
test_876 9.935999999999998
test_264 8.572
test_308 9.252
test_573 1.916
test_40 7.2379999999999995
test_570 8.443999999999999
test_650 9.190000000000001
test_365 6.840000000000001
test_340 2.46
test_428 7.394
test_505 5.19
test_194 1.416
test_482 6.1899999999999995
test_678 5.896
test_686 3.59
test_138 9.282
test_11 8.626
test_793 7.238000000000001
test_727 8.459999999999999
test_164 6.824000000000001
test_281 6.1579999999999995
test_609 11.873999999999999
test_871 3.04
test_645 7.76
test_112 7.44
test_867 5.646
test_759 2.844
test_774 3.592
test_722 4.496
test_740 4.2299999999999995
test_498 11.594
test_224 8.84
test_706 6.292
test_292 3.813999999999999
test_661 5.992
test_670 3.9899999999999998
test_117 1.934
test_833 1.9899999999999998
test_75 8.936
test_97 1.4780000000000002
test_62 3.5340000000000003
test_550 1.6199999999999999
test_208 7.918000000000001
test_882 2.0119999999999996
test_23 8.254000000000001
test_851 8.35
test_38 4.572
test_998 10.01
test_209 1.3519999999999999
test_322 5.042
test_534 2.0320000000000005
test_266 1.842
test_905 6.444
test_728 2.2340000000000004
test_429 1.59
test_328 1.798
test_770 6.5920000000000005
test_835 4.484
test_771 1.9380000000000002
test_135 4.630000000000001
test_696 5.644
test_167 4.49
test_15 3.47
test_147 1.6179999999999999
test_364 7.314
test_960 9.995999999999999
test_291 7.356
test_607 6.581999999999999
test_237 9.629999999999999
test_743 4.784000000000001
test_16 5.752
test_21 2.464
test_613 3.0940000000000003
test_156 5.37
test_906 2.0460000000000003
test_764 7.502
test_683 4.4879999999999995
test_618 7.822
test_225 9.72
test_587 3.232
test_155 4.732
test_221 1.008
test_918 8.25
test_629 4.694000000000001
test_368 6.522
test_637 4.034000000000001
test_590 8.718
test_483 5.0920000000000005
test_757 8.806000000000001
test_2 2.2079999999999997
test_558 8.904
test_790 5.794
test_647 2.4
test_707 4.7459999999999996
test_690 9.985999999999999
test_692 4.284000000000001
test_955 0.8799999999999999
test_9 9.298
test_826 5.986
test_985 7.05
test_466 4.458
test_29 11.404
test_394 9.036
test_705 4.84
test_233 5.103999999999999
test_988 5.2940000000000005
test_12 7.114
test_541 9.074
test_923 5.892
test_436 4.7540000000000004
test_28 6.828
test_868 15.51
test_132 7.859999999999999
test_980 7.395999999999999
test_223 3.5799999999999996
test_479 9.53
test_975 8.226
test_397 2.002
test_996 4.2780000000000005
test_175 4.576
test_515 7.294
test_387 5.114
test_899 0.908
test_325 6.328
test_995 7.525999999999999
test_187 10.435999999999998
test_589 8.606
test_950 5.24
test_492 4.828000000000001
test_5 4.952
test_198 4.098000000000001
test_956 8.203999999999999
test_427 8.756
test_475 5.474
test_842 1.9
test_823 4.936
test_295 4.46
test_739 7.442
test_909 1.064
test_709 0.952
test_32 7.414
test_474 37.224
test_519 5.78
test_735 9.892
test_232 7.023999999999999
test_624 0.852
test_548 8.201999999999998
test_608 2.878
test_834 3.7299999999999995
test_470 2.966
test_412 5.74
test_312 8.55
test_413 3.732
test_933 6.678
test_848 2.166
test_20 5.324
test_822 4.534000000000001
test_783 5.512
test_107 15.416
test_37 7.532000000000001
test_863 2.858
test_478 1.562
test_302 16.924
test_245 5.286
test_954 1.028
test_895 7.286
test_701 7.616
test_173 1.37
test_186 6.814
test_204 6.208
test_432 6.694
test_808 15.675999999999998
test_970 8.79
test_78 5.448
test_183 7.304
test_159 3.15
test_367 10.352
test_913 7.2459999999999996
test_374 1.578
test_631 8.546
test_30 1.15
test_26 9.682
test_195 1.766
test_697 3.3920000000000003
test_458 8.426
test_986 6.69
test_305 6.656000000000001
test_274 7.786
test_856 6.636
test_802 10.104000000000003
test_231 3.0060000000000002
test_869 1.842
test_897 2.8099999999999996
test_865 5.404
test_444 10.064
test_708 6.696000000000001
test_594 3.8979999999999997
test_70 7.6240000000000006
test_815 3.402
test_178 5.434
test_131 7.772
test_652 8.916
test_261 9.883999999999999
test_887 5.526000000000001
test_41 10.028
test_886 4.248
test_321 9.674
test_297 3.942
test_262 6.65
test_561 10.191999999999998
test_309 5.3180000000000005
test_403 6.304
test_275 6.522
test_254 5.784000000000001
test_67 3.016
test_634 7.4959999999999996
test_850 8.348
test_544 6.0600000000000005
test_389 4.651999999999999
test_736 6.465999999999999
test_796 6.982000000000001
test_363 6.4159999999999995
test_540 9.442000000000002
test_925 8.062000000000001
test_564 13.172
test_316 9.862
test_591 1.28
test_713 1.3619999999999999
test_349 10.312000000000001
test_536 7.33
test_588 11.036000000000001
test_657 3.368
test_83 6.572
test_91 2.548
test_229 7.848000000000001
test_648 7.561999999999999
test_252 6.08
test_744 1.19
test_345 10.154
test_877 3.322
test_285 7.35
test_812 10.354
test_944 7.078
test_381 9.373999999999999
test_824 5.089999999999999
test_874 10.178
test_769 4.682
test_493 6.694
test_836 6.616
test_806 11.434000000000001
test_567 7.0200000000000005
test_287 4.442
test_130 5.726000000000001
test_6 4.24
test_797 10.21
test_342 1.6900000000000002
test_616 6.238000000000001
test_433 7.525999999999999
test_13 6.944
test_334 5.194
test_212 3.7939999999999996
test_336 9.276
test_576 3.8160000000000003
test_332 1.2040000000000002
test_679 6.464
test_642 4.888
test_941 9.416
test_47 14.538
test_598 2.384
test_424 5.252
test_507 6.868
test_215 10.108
test_704 1.502
test_500 7.4940000000000015
test_127 9.812000000000001
test_116 9.443999999999999
test_490 10.28
test_963 6.17
test_789 3.2700000000000005
test_673 8.346
test_714 11.001999999999999
test_31 3.062
test_513 3.6260000000000003
test_357 22.671999999999997
test_916 5.008
test_528 4.609999999999999
test_943 8.63
test_79 10.224
test_830 8.706
test_593 8.292
test_761 9.176
test_811 9.700000000000001
test_446 7.952000000000001
test_656 5.434
test_987 4.492
test_7 7.802
test_681 8.325999999999999
test_518 3.346
test_999 29.391999999999996
test_246 9.646
test_611 8.703999999999999
test_465 9.12
test_604 9.828
test_90 8.563999999999998
test_491 8.857999999999999
test_480 2.2760000000000002
test_912 6.286
test_926 9.168000000000001
test_651 4.204
test_303 8.926
test_110 12.452000000000002
test_467 8.886000000000001
test_378 11.372
test_904 1.986
test_732 7.314
test_331 6.215999999999999
test_965 7.846000000000001
test_907 9.878
test_795 6.481999999999999
test_42 6.234
test_362 30.21
test_731 10.680000000000001
test_560 10.790000000000001
test_64 6.43
test_351 7.790000000000001
test_816 8.016
test_477 8.431999999999999
test_404 10.61
test_320 17.560000000000002
test_693 10.592
test_192 9.612
test_344 11.344
test_68 0.8399999999999999
test_585 6.252
test_181 24.122
test_471 8.028
test_979 8.278
test_0 7.5840000000000005
test_628 6.1
test_60 11.086000000000002
test_866 9.494
test_447 5.402000000000001
test_846 12.61
test_289 0.9279999999999999
test_910 6.303999999999999
test_80 9.318000000000001
test_238 5.7
test_919 5.970000000000001
test_781 8.51
test_369 10.782
test_185 9.681999999999999
test_129 3.242
test_915 8.602
test_484 2.662
test_614 7.516
test_606 0.8959999999999999
test_810 7.3340000000000005
test_144 8.272000000000002
test_632 10.983999999999998
test_249 11.64
test_623 9.01
test_752 2.6
test_33 7.386
test_152 12.79
test_426 10.53
test_776 3.186
test_240 10.638
test_354 9.268
test_359 8.866
test_441 11.236
test_878 5.856
test_908 4.692
test_335 6.459999999999999
test_785 11.945999999999998
test_675 9.66
test_872 10.436
test_415 11.808000000000002
test_346 10.720000000000002
test_253 9.188
test_873 8.914000000000001
test_260 9.918000000000001
test_400 7.3740000000000006
test_937 1.174
test_248 8.152
test_977 8.826
test_120 6.412000000000001
test_408 3.6199999999999997
test_257 5.103999999999999
test_799 3.6
test_81 6.668000000000001
test_674 13.425999999999998
test_940 6.014
test_49 8.362
test_818 8.89
test_169 23.304
test_514 9.398
test_366 2.3200000000000003
test_971 7.13
test_463 24.483999999999998
test_151 9.274000000000001
test_149 1.8900000000000001
test_840 9.2
test_486 9.36
test_51 12.852
test_258 10.901999999999997
test_738 13.822
test_407 15.984000000000004
test_92 8.05
test_689 7.548
test_928 0.998
test_633 7.894
test_282 8.41
test_719 13.156
test_659 10.975999999999999
test_469 4.1739999999999995
test_283 7.772
test_535 9.852
test_710 8.214000000000002
test_481 13.883999999999997
test_779 9.888
test_434 4.1659999999999995
test_1 4.492
test_355 4.23
test_768 8.888000000000002
test_947 9.48
test_401 8.794
test_983 1.168
test_210 3.918
test_494 11.648
test_510 24.244000000000003
test_737 7.3
test_751 1.704
test_682 2.186
test_310 48.67999999999999
test_677 12.722000000000001
test_821 9.052000000000001
test_671 10.34
test_870 7.612
test_968 10.962
test_610 8.734
test_154 8.028
test_43 0.9099999999999999
test_319 9.788
test_660 10.155999999999999
test_207 10.356
test_921 7.808
test_839 9.672
test_896 7.072
test_352 9.786
test_50 1.182
test_438 10.686000000000002
test_994 7.938
test_74 10.308
test_577 5.702
test_595 5.5920000000000005
test_150 10.945999999999998
test_406 10.352
test_993 10.58
test_124 6.962000000000001
test_973 29.278
test_711 6.45
test_53 3.3200000000000003
test_962 12.416
test_893 15.107999999999999
test_306 7.3180000000000005
test_250 11.62
test_538 2.946
test_562 18.418
test_390 9.216
test_499 4.064
test_337 7.614
test_235 5.096000000000001
test_273 8.778
test_277 9.564
test_61 10.565999999999999
test_794 11.128
test_861 2.218
test_270 6.13
test_542 7.694
test_25 10.6
test_748 8.35
test_318 0.924
test_545 6.866000000000001
test_288 29.488
test_121 12.422
test_502 9.09
test_383 5.45
test_72 4.504
test_579 11.038
test_82 10.45
test_622 11.686000000000002
test_443 12.856
test_166 12.485999999999999
test_644 10.368
test_203 3.03
test_894 9.848
test_854 32.339999999999996
test_917 7.789999999999999
test_522 10.998000000000001
test_803 5.94
test_437 4.9799999999999995
test_553 6.45
test_122 12.872
test_658 12.228
test_473 8.754
test_551 7.676
test_69 10.001999999999999
test_777 12.498
test_405 9.142
test_339 2.224
test_786 9.734
test_398 11.697999999999999
test_698 8.84
test_439 10.001999999999999
test_898 12.194
test_278 11.108
test_430 9.953999999999999
test_172 8.952000000000002
test_847 10.672
test_638 11.181999999999999
test_883 6.238
test_574 9.4
test_889 9.222
test_89 7.776000000000001
test_703 1.268
test_792 10.108
test_911 10.59
test_891 0.93
test_809 7.407999999999999
test_646 8.5
test_724 21.693999999999996
test_104 10.559999999999999
test_217 11.968
test_723 11.364
test_525 8.919999999999998
test_276 7.44
test_402 10.714000000000002
test_244 0.95
test_556 10.526
test_537 6.954000000000001
test_517 5.008000000000001
test_516 25.464
test_370 10.876
test_294 20.387999999999998
test_77 11.294
test_176 10.634
test_819 10.485999999999999
test_311 6.314000000000001
test_949 8.822
test_767 9.986
test_914 7.581999999999999
test_227 7.192
test_290 7.234
test_929 4.816
test_762 17.638
test_765 11.996
test_350 7.034000000000001
test_414 6.824000000000001
test_981 2.784
test_725 10.056
test_885 3.466
test_450 7.486
test_829 37.482
test_388 9.315999999999999
test_805 11.518
test_114 13.114
test_448 5.638
test_503 10.91
test_10 3.1380000000000003
test_93 9.969999999999999
test_501 10.604000000000001
test_158 11.572000000000001
test_236 43.038000000000004
test_635 9.373999999999999
test_685 9.696000000000002
test_750 7.256
test_934 41.916000000000004
test_171 15.187999999999999
test_39 10.559999999999999
test_992 5.39
test_605 16.381999999999998
test_716 7.715999999999999
test_299 4.0920000000000005
test_814 13.083999999999998
test_825 1.3679999999999999
test_315 12.262
test_672 36.690000000000005
test_293 3.164
test_487 11.642
test_972 16.314
test_420 8.274000000000001
test_461 12.963999999999999
test_472 6.792
test_721 3.2020000000000004
test_423 12.2
test_749 13.136000000000001
test_102 13.89
test_643 20.357999999999997
test_416 7.467999999999999
test_932 13.372
test_307 10.374
test_602 2.914
test_163 8.744
test_76 11.767999999999999
test_216 10.846
test_942 12.5
test_565 10.886
test_862 15.242
test_931 20.596
test_141 10.758000000000001
test_763 11.066
test_230 3.2560000000000002
test_313 11.818
test_798 3.722
test_44 12.108
test_200 10.1
test_85 18.901999999999997
test_353 9.245999999999999
test_98 9.328
test_386 1.282
test_341 3.11
test_100 11.982
test_946 11.074
test_664 13.982
test_46 10.328
test_890 8.325999999999999
test_128 16.419999999999998
test_991 3.9739999999999993
test_119 16.512
test_193 12.642
test_464 13.235999999999999
test_111 14.248000000000001
test_733 10.604000000000001
test_831 6.7299999999999995
test_161 36.27
test_527 12.61
test_959 0.9700000000000001
test_14 16.776
test_715 8.808000000000002
test_828 5.29
test_489 25.977999999999998
test_966 10.074
test_234 24.644000000000002
test_459 12.056000000000001
test_539 9.623999999999999
test_94 9.462
test_239 12.866
test_506 13.95
test_421 11.530000000000001
test_639 11.086000000000002
test_188 30.548000000000002
test_27 14.138
test_56 13.868
test_852 6.1899999999999995
test_773 12.920000000000002
test_268 26.153999999999996
test_146 17.184
test_214 8.565999999999999
test_211 11.724
test_375 9.411999999999999
test_88 2.962
test_935 12.868
test_747 13.538
test_586 13.016
test_410 20.234
test_182 18.246000000000002
test_663 50.342
test_615 2.1759999999999997
test_259 16.169999999999998
test_199 13.566000000000003
test_849 20.631999999999998


==> data/full_memory.dat <==
test_392 3016.4
test_220 3016.8
test_399 3016.8
test_920 3016.2
test_641 3071.2
test_454 3096.2
test_59 3938.6
test_880 3936.2
test_521 3932.6
test_180 3935.2
test_741 3930.4
test_377 3937.6
test_468 3932.6
test_580 3935.4
test_496 3935.8
test_109 3936.8
test_191 3931.2
test_372 3939.8
test_788 3934.4
test_45 3932.6
test_581 3935.2
test_532 3937.8
test_961 3933.4
test_422 3934.8
test_196 3939.0
test_837 3931.6
test_54 3936.0
test_903 3937.6
test_460 3917.8
test_22 3936.4
test_578 3938.0
test_989 3936.2
test_930 3931.6
test_86 3932.6
test_333 3931.6
test_133 3937.0
test_583 3934.0
test_36 3940.4
test_772 3934.6
test_242 3934.0
test_380 3937.6
test_384 3934.2
test_497 3934.8
test_263 3936.2
test_575 3936.8
test_582 3937.8
test_530 3929.6
test_255 3937.2
test_409 3929.4
test_485 3934.6
test_791 3932.4
test_636 3936.0
test_356 3929.8
test_301 3935.4
test_694 3938.4
test_338 3933.0
test_948 3938.4
test_730 3935.2
test_411 3936.2
test_103 3931.2
test_902 3933.4
test_243 3936.6
test_734 3932.4
test_546 3937.6
test_745 3927.2
test_219 3934.0
test_272 3937.0
test_945 3937.0
test_717 3934.4
test_838 3918.0
test_653 3939.8
test_700 3932.0
test_343 3934.0
test_304 3928.0
test_174 3931.8
test_24 3938.4
test_843 3934.8
test_524 3931.6
test_841 3936.6
test_984 3938.0
test_859 3931.8
test_323 3934.4
test_620 3936.4
test_280 3935.4
test_157 3915.2
test_875 3927.4
test_552 3931.4
test_170 3931.0
test_596 3935.6
test_189 3937.8
test_712 3935.2
test_382 3936.4
test_267 3935.2
test_456 3937.8
test_379 3931.8
test_108 3936.4
test_978 3938.6
test_901 3937.2
test_864 3937.0
test_924 3934.8
test_755 3932.8
test_766 3937.8
test_754 3937.4
test_742 3934.6
test_666 3930.8
test_662 3937.2
test_87 3933.8
test_153 3933.4
test_126 3928.2
test_455 3934.2
test_391 3934.2
test_746 3932.6
test_603 3938.0
test_630 3940.8
test_760 3918.0
test_557 3937.8
test_417 3927.0
test_165 3928.0
test_640 3934.2
test_600 3936.8
test_148 3926.8
test_511 3927.6
test_927 3922.0
test_688 3935.6
test_453 3936.0
test_729 3929.2
test_879 3940.2
test_778 3931.8
test_160 3934.6
test_951 3930.0
test_726 3934.6
test_720 3922.8
test_34 3925.8
test_451 3932.0
test_892 3935.4
test_395 3941.2
test_177 3936.8
test_845 3934.0
test_143 3933.6
test_140 3920.6
test_99 3933.8
test_431 3937.4
test_520 3926.4
test_201 3918.8
test_247 3932.2
test_858 3928.8
test_563 3932.4
test_449 3933.4
test_296 3919.6
test_19 3929.8
test_780 3941.8
test_118 3914.2
test_597 3920.0
test_329 3943.2
test_888 3934.6
test_52 3919.4
test_881 3943.2
test_139 3930.4
test_136 3930.6
test_695 3916.0
test_452 3931.6
test_813 3925.4
test_801 3933.2
test_113 3931.0
test_504 3936.0
test_543 3920.2
test_667 3930.8
test_756 3929.6
test_385 3920.8
test_668 3935.6
test_649 3932.4
test_964 3934.2
test_57 3939.8
test_300 3918.0
test_457 3931.6
test_775 3929.0
test_860 3934.4
test_435 3927.8
test_419 3915.0
test_584 3935.4
test_327 3933.8
test_330 3935.2
test_396 3933.8
test_326 3921.8
test_853 3928.2
test_269 3926.4
test_418 3944.2
test_115 3929.8
test_134 3934.6
test_440 3928.4
test_251 3920.2
test_568 3934.0
test_547 3928.4
test_601 3928.8
test_48 3930.2
test_508 3927.0
test_142 3929.8
test_314 3930.0
test_572 3927.2
test_555 3937.0
test_684 3930.2
test_360 3935.4
test_376 3927.2
test_976 3935.2
test_990 3933.8
test_58 3936.4
test_184 3934.2
test_958 3919.4
test_974 3929.4
test_197 3932.8
test_179 3915.8
test_680 3934.0
test_612 3918.4
test_393 3919.8
test_625 3934.0
test_18 3930.2
test_145 3927.8
test_982 3935.6
test_488 3926.6
test_957 3926.0
test_526 3926.8
test_317 3939.4
test_125 3933.8
test_884 3915.0
test_691 3931.4
test_627 3921.6
test_939 3926.8
test_358 3933.6
test_371 3930.6
test_855 3924.6
test_162 3916.2
test_571 3929.6
test_617 3934.2
test_286 3930.4
test_445 3926.6
test_997 3932.0
test_361 3936.6
test_73 3927.4
test_137 3922.6
test_669 3924.6
test_105 3918.0
test_101 3934.8
test_348 3929.4
test_784 3921.6
test_626 3933.6
test_922 3933.0
test_3 3937.8
test_347 3919.6
test_938 3934.0
test_206 3917.0
test_718 3941.2
test_804 3931.0
test_55 3932.6
test_425 3936.6
test_222 3933.6
test_844 3925.8
test_35 3926.0
test_213 3933.0
test_218 3935.0
test_95 3933.8
test_512 3929.4
test_442 3913.6
test_271 3929.0
test_256 3918.2
test_265 3922.6
test_65 3931.4
test_462 3939.0
test_953 3920.4
test_569 3936.8
test_63 3915.8
test_8 3932.0
test_71 3933.4
test_96 3934.6
test_168 3924.8
test_17 3929.6
test_531 3935.2
test_952 3922.0
test_676 3931.4
test_226 3931.0
test_832 3929.8
test_820 3928.6
test_298 3932.6
test_967 3929.2
test_936 3919.2
test_654 3923.2
test_827 3928.4
test_702 3926.8
test_66 3929.4
test_800 3935.6
test_619 3923.2
test_523 3921.2
test_655 3937.6
test_529 3926.8
test_4 3924.4
test_190 3928.8
test_782 3921.6
test_509 3936.2
test_202 3933.0
test_284 3925.2
test_687 3920.2
test_900 3934.6
test_549 3933.6
test_554 3925.4
test_753 3926.0
test_665 3937.4
test_106 3937.0
test_241 3917.6
test_621 3930.6
test_817 3933.0
test_476 3930.2
test_807 3935.2
test_699 3935.4
test_787 3931.4
test_84 3938.4
test_123 3933.8
test_592 3933.2
test_599 3919.0
test_228 3934.4
test_559 3929.6
test_205 3923.8
test_324 3941.4
test_969 3942.6
test_758 3919.4
test_857 3928.2
test_566 3934.6
test_533 3932.2
test_495 3921.2
test_279 3934.2
test_373 3935.2
test_876 3914.8
test_264 3912.6
test_308 3921.2
test_573 3934.4
test_40 3924.8
test_570 3920.8
test_650 3920.6
test_365 3918.8
test_340 3934.4
test_428 3916.4
test_505 3914.4
test_194 3917.8
test_482 3917.8
test_678 3923.2
test_686 3934.6
test_138 3921.0
test_11 3934.2
test_793 3939.8
test_727 3919.6
test_164 3931.8
test_281 3940.4
test_609 3934.4
test_871 3933.4
test_645 3928.8
test_112 3919.2
test_867 3910.4
test_759 3931.6
test_774 3934.6
test_722 3933.8
test_740 3913.6
test_498 3932.8
test_224 3925.4
test_706 3936.2
test_292 3929.2
test_661 3931.4
test_670 3934.8
test_117 3915.2
test_833 3929.0
test_75 3934.8
test_97 3940.0
test_62 3934.8
test_550 3922.6
test_208 3934.6
test_882 3933.4
test_23 3930.4
test_851 3918.0
test_38 3936.2
test_998 3923.4
test_209 3910.8
test_322 3924.2
test_534 3929.4
test_266 3918.6
test_905 3913.6
test_728 3931.0
test_429 3917.0
test_328 3928.2
test_770 3935.2
test_835 3929.2
test_771 3915.6
test_135 3921.6
test_696 3922.4
test_167 3938.0
test_15 3951.4
test_147 3934.2
test_364 3905.8
test_960 3916.6
test_291 3920.2
test_607 3932.4
test_237 3925.0
test_743 3910.6
test_16 3924.8
test_21 3931.2
test_613 3936.6
test_156 3931.2
test_906 3936.0
test_764 3912.8
test_683 3913.2
test_618 3933.8
test_225 3933.8
test_587 3928.8
test_155 3917.8
test_221 3918.4
test_918 3928.8
test_629 3936.4
test_368 3933.2
test_637 3917.4
test_590 3929.8
test_483 3921.2
test_757 3922.4
test_2 3927.2
test_558 3935.4
test_790 3912.6
test_647 3941.6
test_707 3916.2
test_690 3925.6
test_692 3927.8
test_955 3928.6
test_9 3925.6
test_826 3921.0
test_985 3925.2
test_466 3932.8
test_29 3921.0
test_394 3915.4
test_705 3904.2
test_233 3914.6
test_988 3915.8
test_12 3912.4
test_541 3914.4
test_923 3923.0
test_436 3934.0
test_28 3933.4
test_868 3929.6
test_132 3917.8
test_980 3919.8
test_223 3940.0
test_479 3911.6
test_975 3922.4
test_397 3916.8
test_996 3927.8
test_175 3924.0
test_515 3903.2
test_387 3919.4
test_899 3916.0
test_325 3923.0
test_995 3916.4
test_187 3914.2
test_589 3917.4
test_950 3920.2
test_492 3939.4
test_5 3933.2
test_198 3928.8
test_956 3932.8
test_427 3926.0
test_475 3934.6
test_842 3932.8
test_823 3915.8
test_295 3928.0
test_739 3925.6
test_909 3934.4
test_709 3923.6
test_32 3916.8
test_474 3921.8
test_519 3923.2
test_735 3912.4
test_232 3916.2
test_624 3912.4
test_548 3916.2
test_608 3929.0
test_834 3932.0
test_470 3937.4
test_412 3916.4
test_312 3927.2
test_413 3921.6
test_933 3911.6
test_848 3929.6
test_20 3912.0
test_822 3929.6
test_783 3928.6
test_107 3922.2
test_37 3937.0
test_863 3920.8
test_478 3928.8
test_302 3915.6
test_245 3936.2
test_954 3926.6
test_895 3928.2
test_701 3918.0
test_173 3922.4
test_186 3914.8
test_204 3917.6
test_432 3928.6
test_808 3909.4
test_970 3937.6
test_78 3915.4
test_183 3916.6
test_159 3930.4
test_367 3913.2
test_913 3914.8
test_374 3927.2
test_631 3919.0
test_30 3441.4
test_26 3913.4
test_195 3915.8
test_697 3915.6
test_458 3929.8
test_986 3933.6
test_305 3911.0
test_274 3918.2
test_856 3916.2
test_802 3927.2
test_231 3934.0
test_869 3918.0
test_897 3931.6
test_865 3930.2
test_444 3918.0
test_708 3909.0
test_594 3931.6
test_70 3921.2
test_815 3941.8
test_178 3928.8
test_131 3917.8
test_652 3936.8
test_261 3914.0
test_887 3932.0
test_41 3926.0
test_886 3929.8
test_321 3912.4
test_297 3929.2
test_262 3926.2
test_561 3927.0
test_309 3920.0
test_403 3918.6
test_275 3919.4
test_254 3923.0
test_67 3925.0
test_634 3913.8
test_850 3916.8
test_544 3928.6
test_389 3918.2
test_736 3932.4
test_796 3919.8
test_363 3917.2
test_540 3923.0
test_925 3925.2
test_564 3921.0
test_316 3920.2
test_591 3927.2
test_713 3919.8
test_349 3920.2
test_536 3921.8
test_588 3923.0
test_657 3936.8
test_83 3928.4
test_91 3934.2
test_229 3914.2
test_648 3914.8
test_252 3921.6
test_744 3935.4
test_345 3929.8
test_877 3933.8
test_285 3917.2
test_812 3915.6
test_944 3923.0
test_381 3919.4
test_824 3921.6
test_874 3925.8
test_769 3937.6
test_493 3922.2
test_836 3921.8
test_806 3939.4
test_567 3933.2
test_287 3932.2
test_130 3909.4
test_6 3928.8
test_797 3933.8
test_342 3922.6
test_616 3926.8
test_433 3913.4
test_13 3935.2
test_334 3924.0
test_212 3931.0
test_336 3928.0
test_576 3930.4
test_332 3917.8
test_679 3918.4
test_642 3917.4
test_941 3940.0
test_47 3924.0
test_598 3942.0
test_424 3931.8
test_507 3921.8
test_215 3913.2
test_704 3917.4
test_500 3923.0
test_127 3911.6
test_116 3914.0
test_490 3915.4
test_963 3921.6
test_789 3921.2
test_673 3918.6
test_714 3930.2
test_31 3930.0
test_513 3922.0
test_357 3936.4
test_916 3927.0
test_528 3913.0
test_943 3928.6
test_79 3926.4
test_830 3916.4
test_593 3922.4
test_761 3913.2
test_811 3912.0
test_446 3924.4
test_656 3926.0
test_987 3930.2
test_7 3910.4
test_681 3915.6
test_518 3919.8
test_999 3919.8
test_246 3928.4
test_611 3924.6
test_465 3921.2
test_604 3926.8
test_90 3928.0
test_491 3930.0
test_480 3921.6
test_912 3911.2
test_926 3939.8
test_651 3932.0
test_303 3920.2
test_110 3922.4
test_467 3938.2
test_378 3927.4
test_904 3935.2
test_732 3915.8
test_331 3914.2
test_965 3932.8
test_907 3930.2
test_795 3919.8
test_42 3914.2
test_362 3908.2
test_731 3917.6
test_560 3923.4
test_64 3910.8
test_351 3930.4
test_816 3924.6
test_477 3935.2
test_404 3932.8
test_320 3908.8
test_693 3919.6
test_192 3913.4
test_344 3932.0
test_68 3911.4
test_585 3919.0
test_181 3913.2
test_471 3917.4
test_979 3934.6
test_0 3913.8
test_628 3925.8
test_60 3926.0
test_866 3919.2
test_447 3916.6
test_846 3914.0
test_289 3923.4
test_910 3919.0
test_80 3914.8
test_238 3916.4
test_919 3924.0
test_781 3940.0
test_369 3908.2
test_185 3928.6
test_129 3922.0
test_915 3919.4
test_484 3923.4
test_614 3913.2
test_606 3914.2
test_810 3918.6
test_144 3921.6
test_632 3935.2
test_249 3942.2
test_623 3921.4
test_752 3928.4
test_33 3914.6
test_152 3920.8
test_426 3921.2
test_776 3929.8
test_240 3909.2
test_354 3912.4
test_359 3915.0
test_441 3919.0
test_878 3915.2
test_908 3928.4
test_335 3916.8
test_785 3922.0
test_675 3930.2
test_872 3932.6
test_415 3918.6
test_346 3912.6
test_253 3910.6
test_873 3920.6
test_260 3912.2
test_400 3913.4
test_937 3937.4
test_248 3908.2
test_977 3918.6
test_120 3930.8
test_408 3911.2
test_257 3918.4
test_799 3926.4
test_81 3920.0
test_674 3935.4
test_940 3921.4
test_49 3922.4
test_818 3914.8
test_169 3920.6
test_514 3927.6
test_366 3935.2
test_971 3929.4
test_463 3922.8
test_151 3933.4
test_149 3924.2
test_840 3920.6
test_486 3930.0
test_51 3918.4
test_258 3913.6
test_738 3928.2
test_407 3919.2
test_92 3908.8
test_689 3917.6
test_928 3933.2
test_633 3921.6
test_282 3933.2
test_719 3933.6
test_659 3920.4
test_469 3915.8
test_283 3925.8
test_535 3935.0
test_710 3915.8
test_481 3926.2
test_779 3928.6
test_434 3926.4
test_1 3932.0
test_355 3914.0
test_768 3914.8
test_947 3918.6
test_401 3925.4
test_983 3912.8
test_210 3930.0
test_494 3917.4
test_510 3915.4
test_737 3910.0
test_751 3909.6
test_682 3928.8
test_310 3919.0
test_677 3917.6
test_821 3914.2
test_671 3942.0
test_870 3930.8
test_968 3926.4
test_610 3922.0
test_154 3914.2
test_43 3906.4
test_319 3922.8
test_660 3933.8
test_207 3933.0
test_921 3914.8
test_839 3936.0
test_896 3914.4
test_352 3928.8
test_50 3922.4
test_438 3939.2
test_994 3910.6
test_74 3918.4
test_577 3925.2
test_595 3933.8
test_150 3921.0
test_406 3928.4
test_993 3911.0
test_124 3916.8
test_973 3928.4
test_711 3918.4
test_53 3910.8
test_962 3922.0
test_893 3917.2
test_306 3917.2
test_250 3920.8
test_538 3917.6
test_562 3912.4
test_390 3938.2
test_499 3936.8
test_337 3917.8
test_235 3917.2
test_273 3914.8
test_277 3921.0
test_61 3910.0
test_794 3930.4
test_861 3934.8
test_270 3912.4
test_542 3936.0
test_25 3909.8
test_748 3916.0
test_318 3925.4
test_545 3933.6
test_288 3920.6
test_121 3910.4
test_502 3929.4
test_383 3928.2
test_72 3921.4
test_579 3912.0
test_82 3933.0
test_622 3921.4
test_443 3936.2
test_166 3919.4
test_644 3909.6
test_203 3920.8
test_894 3926.4
test_854 3921.2
test_917 3911.2
test_522 3923.4
test_803 3920.6
test_437 3927.0
test_553 3914.6
test_122 3921.4
test_658 3919.8
test_473 3921.2
test_551 3920.2
test_69 3923.6
test_777 3926.8
test_405 3927.8
test_339 3911.6
test_786 3912.8
test_398 3935.2
test_698 3922.4
test_439 3923.6
test_898 3925.4
test_278 3919.8
test_430 3936.6
test_172 3916.2
test_847 3922.6
test_638 3921.8
test_883 3914.8
test_574 3910.6
test_889 3921.8
test_89 3915.0
test_703 3928.8
test_792 3915.6
test_911 3915.8
test_891 3911.4
test_809 3917.8
test_646 3910.0
test_724 3934.2
test_104 3915.6
test_217 3918.0
test_723 3910.4
test_525 3935.0
test_276 3915.0
test_402 3913.0
test_244 3918.2
test_556 3934.8
test_537 3931.8
test_517 3931.8
test_516 3908.8
test_370 3905.0
test_294 3910.0
test_77 3923.2
test_176 3906.6
test_819 3913.6
test_311 3913.2
test_949 3917.4
test_767 3932.8
test_914 3921.8
test_227 3916.4
test_290 3920.0
test_929 3935.2
test_762 3912.0
test_765 3915.2
test_350 3926.2
test_414 3912.4
test_981 3913.2
test_725 3918.4
test_885 3935.8
test_450 3929.2
test_829 3928.6
test_388 3913.8
test_805 3909.0
test_114 3923.6
test_448 3912.4
test_503 3909.6
test_10 3914.0
test_93 3935.6
test_501 3922.6
test_158 3925.4
test_236 3927.8
test_635 3911.2
test_685 3934.6
test_750 3910.4
test_934 3919.0
test_171 3912.6
test_39 3916.6
test_992 3942.0
test_605 3913.6
test_716 3909.6
test_299 3932.0
test_814 3915.0
test_825 3915.0
test_315 3926.0
test_672 3910.4
test_293 3912.0
test_487 3920.6
test_972 3924.4
test_420 3920.0
test_461 3924.8
test_472 3920.6
test_721 3915.8
test_423 3909.0
test_749 3934.8
test_102 3925.2
test_643 3913.2
test_416 3909.8
test_932 3933.0
test_307 3923.0
test_602 3920.8
test_163 3929.2
test_76 3930.2
test_216 3915.4
test_942 3916.0
test_565 3908.8
test_862 3920.2
test_931 3919.0
test_141 3905.4
test_763 3920.4
test_230 3910.4
test_313 3917.6
test_798 3923.8
test_44 3915.8
test_200 3909.6
test_85 3899.2
test_353 3920.4
test_98 3906.2
test_386 3929.0
test_341 3924.6
test_100 3915.8
test_946 3914.6
test_664 3911.4
test_46 3915.0
test_890 3917.8
test_128 3930.2
test_991 3928.2
test_119 3928.2
test_193 3919.8
test_464 3916.0
test_111 3910.6
test_733 3915.8
test_831 3916.6
test_161 3906.8
test_527 3913.6
test_959 3921.2
test_14 3921.6
test_715 3936.4
test_828 3911.6
test_489 3920.4
test_966 3914.4
test_234 3921.8
test_459 3907.0
test_539 3914.4
test_94 3922.0
test_239 3922.6
test_506 3925.4
test_421 3917.0
test_639 3933.2
test_188 3909.8
test_27 3915.2
test_56 3926.4
test_852 3937.4
test_773 3909.8
test_268 3910.2
test_146 3907.8
test_214 3922.2
test_211 3915.4
test_375 3915.4
test_88 3921.2
test_935 3924.4
test_747 3907.2
test_586 3917.0
test_410 3908.4
test_182 3916.2
test_663 3929.6
test_615 3918.0
test_259 3924.2
test_199 3917.4
test_849 3926.2


==> data/full_time.dat <==
test_392 916.198
test_220 891.472
test_399 893.2199999999999
test_920 915.6879999999999
test_641 983.6960000000001
test_454 890.8799999999999
test_59 930.722
test_880 911.7279999999998
test_521 935.3460000000001
test_180 925.454
test_741 954.7360000000001
test_377 944.9399999999999
test_468 924.354
test_580 925.132
test_496 935.374
test_109 937.26
test_191 1045.772
test_372 928.22
test_788 965.966
test_45 957.8639999999999
test_581 913.6379999999999
test_532 935.6
test_961 928.982
test_422 974.05
test_196 903.516
test_837 963.7900000000002
test_54 914.8080000000002
test_903 946.674
test_460 931.7239999999999
test_22 941.376
test_578 966.0459999999999
test_989 915.872
test_930 932.8979999999999
test_86 950.6600000000001
test_333 960.3120000000001
test_133 931.6600000000001
test_583 927.952
test_36 922.78
test_772 910.3979999999999
test_242 970.242
test_380 978.292
test_384 973.952
test_497 1035.9720000000002
test_263 1037.1420000000003
test_575 946.9679999999998
test_582 974.244
test_530 969.4959999999999
test_255 945.3960000000001
test_409 936.548
test_485 938.5
test_791 925.5859999999999
test_636 988.162
test_356 962.1939999999998
test_301 936.7239999999999
test_694 932.5560000000002
test_338 956.564
test_948 934.7220000000001
test_730 935.1139999999999
test_411 956.176
test_103 931.2639999999999
test_902 969.412
test_243 953.332
test_734 957.8040000000001
test_546 975.5240000000001
test_745 934.878
test_219 939.182
test_272 964.024
test_945 959.1479999999999
test_717 949.826
test_838 935.7139999999999
test_653 917.0360000000001
test_700 913.6879999999999
test_343 926.436
test_304 916.35
test_174 932.8059999999999
test_24 979.314
test_843 953.8
test_524 970.4979999999999
test_841 932.7480000000002
test_984 926.984
test_859 932.9300000000001
test_323 926.5780000000001
test_620 977.9419999999998
test_280 935.866
test_157 930.0880000000001
test_875 1036.81
test_552 931.284
test_170 967.54
test_596 977.99
test_189 955.6
test_712 931.68
test_382 931.402
test_267 951.9860000000001
test_456 981.1719999999999
test_379 939.5620000000001
test_108 914.1619999999999
test_978 972.488
test_901 912.568
test_864 924.9639999999999
test_924 979.2300000000001
test_755 924.4459999999999
test_766 930.5219999999999
test_754 906.25
test_742 920.316
test_666 936.1380000000001
test_662 959.9900000000001
test_87 958.216
test_153 953.616
test_126 914.1880000000001
test_455 927.9
test_391 933.122
test_746 971.7939999999999
test_603 954.0840000000001
test_630 943.626
test_760 925.284
test_557 961.0599999999998
test_417 948.918
test_165 943.7920000000001
test_640 938.586
test_600 974.4779999999998
test_148 931.158
test_511 929.5
test_927 966.074
test_688 926.7139999999999
test_453 945.9460000000001
test_729 959.4159999999999
test_879 962.924
test_778 930.79
test_160 906.45
test_951 966.318
test_726 968.9979999999999
test_720 922.966
test_34 920.0559999999999
test_451 917.2700000000001
test_892 938.3799999999999
test_395 945.1
test_177 957.1200000000001
test_845 925.1539999999999
test_143 942.2760000000001
test_140 961.1959999999999
test_99 959.0620000000001
test_431 934.8639999999999
test_520 910.95
test_201 956.8059999999999
test_247 935.3380000000001
test_858 936.78
test_563 916.2280000000001
test_449 940.732
test_296 971.5539999999999
test_19 925.5019999999998
test_780 977.5039999999999
test_118 930.726
test_597 937.3100000000001
test_329 925.0480000000001
test_888 976.8860000000001
test_52 906.5020000000001
test_881 919.71
test_139 936.336
test_136 931.698
test_695 1031.5819999999999
test_452 981.9799999999999
test_813 956.5360000000001
test_801 969.8459999999999
test_113 925.568
test_504 922.058
test_543 939.582
test_667 925.6700000000001
test_756 917.1940000000001
test_385 938.51
test_668 968.9639999999999
test_649 940.708
test_964 935.046
test_57 938.606
test_300 939.198
test_457 925.6200000000001
test_775 924.1700000000001
test_860 954.592
test_435 945.426
test_419 912.0620000000001
test_584 967.3280000000001
test_327 943.966
test_330 982.008
test_396 912.0199999999999
test_326 971.3880000000001
test_853 931.5459999999999
test_269 934.518
test_418 932.242
test_115 943.308
test_134 963.508
test_440 972.3460000000001
test_251 926.8120000000001
test_568 935.4559999999999
test_547 932.222
test_601 931.4040000000001
test_48 932.3519999999999
test_508 928.952
test_142 913.106
test_314 967.442
test_572 957.594
test_555 956.296
test_684 921.674
test_360 932.1120000000001
test_376 915.816
test_976 920.2860000000001
test_990 921.798
test_58 935.458
test_184 941.8399999999999
test_958 924.692
test_974 962.708
test_197 934.5899999999999
test_179 934.7940000000001
test_680 968.524
test_612 931.406
test_393 951.51
test_625 933.632
test_18 935.622
test_145 945.6479999999999
test_982 938.418
test_488 974.278
test_957 952.2180000000001
test_526 936.8520000000001
test_317 1043.334
test_125 938.7180000000001
test_884 977.35
test_691 929.9860000000001
test_627 958.116
test_939 948.234
test_358 915.15
test_371 1047.056
test_855 964.466
test_162 924.122
test_571 943.016
test_617 919.2639999999999
test_286 910.3839999999998
test_445 935.8380000000001
test_997 934.4639999999999
test_361 924.016
test_73 940.832
test_137 1038.2939999999999
test_669 936.624
test_105 963.5959999999999
test_101 1053.714
test_348 982.2940000000001
test_784 936.4159999999999
test_626 960.9100000000001
test_922 917.9240000000002
test_3 955.5379999999999
test_347 926.7479999999999
test_938 987.6940000000001
test_206 969.5600000000001
test_718 928.406
test_804 939.1199999999999
test_55 933.278
test_425 1043.926
test_222 974.5559999999999
test_844 912.8199999999999
test_35 945.742
test_213 956.4639999999999
test_218 964.9280000000001
test_95 920.4599999999998
test_512 972.0379999999999
test_442 934.202
test_271 927.8879999999999
test_256 942.132
test_265 932.1220000000001
test_65 1056.904
test_462 932.8120000000001
test_953 917.3399999999999
test_569 1036.55
test_63 963.408
test_8 965.4200000000001
test_71 943.2239999999999
test_96 985.6600000000001
test_168 973.086
test_17 942.1980000000001
test_531 964.342
test_952 910.29
test_676 942.2139999999999
test_226 932.9359999999999
test_832 918.2220000000001
test_820 944.0
test_298 942.9459999999999
test_967 930.778
test_936 915.702
test_654 980.0799999999999
test_827 936.4959999999999
test_702 922.796
test_66 931.4199999999998
test_800 972.2479999999999
test_619 930.11
test_523 916.738
test_655 936.4119999999999
test_529 933.508
test_4 932.4259999999998
test_190 935.8400000000001
test_782 970.068
test_509 921.5
test_202 947.756
test_284 962.882
test_687 950.03
test_900 930.796
test_549 960.4620000000001
test_554 955.238
test_753 954.716
test_665 949.5560000000002
test_106 909.466
test_241 928.5260000000001
test_621 965.394
test_817 931.292
test_476 964.618
test_807 960.2120000000001
test_699 956.492
test_787 937.824
test_84 932.616
test_123 960.01
test_592 910.6200000000001
test_599 922.3700000000001
test_228 933.884
test_559 918.9100000000001
test_205 934.4860000000001
test_324 926.234
test_969 960.1619999999999
test_758 969.0040000000001
test_857 1037.548
test_566 970.4200000000001
test_533 1031.694
test_495 950.8399999999999
test_279 965.8779999999999
test_373 933.656
test_876 934.266
test_264 925.07
test_308 968.3900000000001
test_573 962.932
test_40 942.848
test_570 932.948
test_650 980.2940000000001
test_365 919.3220000000001
test_340 908.6740000000002
test_428 957.634
test_505 927.45
test_194 960.198
test_482 958.066
test_678 928.8119999999999
test_686 967.836
test_138 940.2880000000001
test_11 1066.9019999999998
test_793 916.9
test_727 932.176
test_164 986.518
test_281 1039.722
test_609 952.0039999999999
test_871 934.5120000000001
test_645 973.6720000000001
test_112 932.32
test_867 962.9199999999998
test_759 946.3480000000002
test_774 918.6140000000001
test_722 961.918
test_740 963.6120000000001
test_498 932.85
test_224 965.9979999999999
test_706 921.9219999999999
test_292 947.242
test_661 936.192
test_670 922.9720000000001
test_117 954.466
test_833 920.356
test_75 949.7560000000001
test_97 928.9559999999999
test_62 966.95
test_550 929.704
test_208 931.292
test_882 922.76
test_23 927.4060000000002
test_851 922.8120000000001
test_38 969.0020000000001
test_998 972.7040000000001
test_209 1051.566
test_322 911.3199999999999
test_534 933.284
test_266 959.608
test_905 920.8220000000001
test_728 962.8119999999999
test_429 952.768
test_328 941.45
test_770 957.778
test_835 928.222
test_771 955.01
test_135 959.07
test_696 929.5720000000001
test_167 912.284
test_15 954.1940000000001
test_147 943.4379999999999
test_364 937.198
test_960 976.622
test_291 946.976
test_607 938.024
test_237 945.29
test_743 935.698
test_16 908.918
test_21 958.396
test_613 930.5699999999999
test_156 931.4939999999999
test_906 978.874
test_764 975.144
test_683 950.7480000000002
test_618 974.4780000000001
test_225 960.49
test_587 1045.146
test_155 1043.0
test_221 917.8900000000001
test_918 928.476
test_629 942.2540000000001
test_368 965.872
test_637 931.72
test_590 953.97
test_483 959.0199999999999
test_757 937.3
test_2 967.198
test_558 935.9860000000001
test_790 914.4219999999999
test_647 952.298
test_707 920.692
test_690 974.8799999999999
test_692 969.6019999999999
test_955 919.4599999999998
test_9 967.766
test_826 912.6600000000001
test_985 932.9379999999999
test_466 927.97
test_29 1078.188
test_394 916.676
test_705 946.5900000000001
test_233 938.814
test_988 908.1099999999999
test_12 935.568
test_541 924.6360000000001
test_923 924.5740000000002
test_436 932.5880000000001
test_28 938.808
test_868 935.5139999999999
test_132 975.258
test_980 969.824
test_223 924.65
test_479 1038.5639999999999
test_975 951.2460000000001
test_397 932.0880000000001
test_996 978.778
test_175 935.6460000000001
test_515 1043.092
test_387 957.884
test_899 928.8340000000001
test_325 914.824
test_995 924.35
test_187 930.144
test_589 943.664
test_950 960.064
test_492 978.674
test_5 934.5
test_198 929.79
test_956 977.4759999999999
test_427 939.78
test_475 932.01
test_842 958.508
test_823 939.7940000000001
test_295 933.71
test_739 925.994
test_909 966.0800000000002
test_709 930.3219999999999
test_32 947.7220000000001
test_474 970.524
test_519 957.9119999999999
test_735 956.012
test_232 935.5319999999999
test_624 930.2459999999999
test_548 979.4959999999999
test_608 955.7
test_834 980.5379999999999
test_470 979.152
test_412 914.552
test_312 976.5319999999999
test_413 941.868
test_933 957.2
test_848 973.914
test_20 971.2860000000001
test_822 934.582
test_783 959.552
test_107 950.3399999999999
test_37 938.2199999999999
test_863 923.3700000000001
test_478 931.7959999999999
test_302 960.6619999999999
test_245 1039.902
test_954 913.436
test_895 934.4740000000002
test_701 934.8359999999999
test_173 1048.41
test_186 972.106
test_204 1006.146
test_432 917.2220000000001
test_808 917.292
test_970 912.6659999999999
test_78 986.744
test_183 939.4780000000001
test_159 949.9200000000001
test_367 930.668
test_913 932.278
test_374 956.008
test_631 951.042
test_30 904.9739999999999
test_26 971.902
test_195 959.466
test_697 934.8460000000001
test_458 979.8299999999999
test_986 960.8100000000001
test_305 930.1600000000001
test_274 938.436
test_856 939.192
test_802 934.65
test_231 958.266
test_869 927.5959999999999
test_897 957.99
test_865 916.01
test_444 931.9979999999999
test_708 977.0459999999999
test_594 927.0159999999998
test_70 904.506
test_815 930.3340000000001
test_178 917.6139999999999
test_131 918.4359999999999
test_652 921.2539999999999
test_261 960.762
test_887 920.3979999999999
test_41 934.726
test_886 933.8219999999999
test_321 957.89
test_297 952.048
test_262 930.868
test_561 941.0440000000001
test_309 949.4039999999999
test_403 928.0380000000001
test_275 920.144
test_254 965.9200000000001
test_67 946.186
test_634 915.182
test_850 920.856
test_544 930.8779999999999
test_389 1044.914
test_736 914.2279999999998
test_796 933.378
test_363 945.552
test_540 932.8359999999999
test_925 925.86
test_564 973.7299999999999
test_316 933.4439999999998
test_591 960.4979999999999
test_713 1031.2740000000001
test_349 929.7860000000001
test_536 954.8799999999999
test_588 931.1279999999999
test_657 958.994
test_83 1063.524
test_91 930.698
test_229 944.2119999999999
test_648 951.826
test_252 930.134
test_744 980.9939999999999
test_345 943.0859999999999
test_877 936.392
test_285 969.908
test_812 966.452
test_944 982.7059999999999
test_381 955.766
test_824 958.512
test_874 935.144
test_769 933.6200000000001
test_493 933.234
test_836 966.798
test_806 953.668
test_567 966.6600000000001
test_287 936.93
test_130 933.04
test_6 979.4200000000001
test_797 928.0139999999999
test_342 920.3299999999999
test_616 923.848
test_433 922.0959999999999
test_13 941.9399999999999
test_334 927.076
test_212 953.6
test_336 931.988
test_576 925.028
test_332 969.3399999999999
test_679 937.29
test_642 928.576
test_941 918.0260000000001
test_47 1066.6619999999998
test_598 924.5900000000001
test_424 926.72
test_507 947.924
test_215 944.4
test_704 968.476
test_500 958.366
test_127 921.61
test_116 965.3980000000001
test_490 936.6719999999999
test_963 967.4100000000001
test_789 948.734
test_673 931.0339999999999
test_714 929.9439999999998
test_31 938.9280000000001
test_513 962.826
test_357 955.9959999999999
test_916 913.2760000000001
test_528 981.9559999999999
test_943 931.048
test_79 926.5939999999998
test_830 967.018
test_593 939.082
test_761 930.9040000000001
test_811 923.7
test_446 961.5459999999999
test_656 964.5040000000001
test_987 955.3539999999999
test_7 935.034
test_681 956.048
test_518 952.79
test_999 970.7920000000001
test_246 929.11
test_611 953.926
test_465 960.0440000000001
test_604 940.1239999999998
test_90 922.0380000000001
test_491 929.5439999999999
test_480 938.146
test_912 931.824
test_926 972.158
test_651 944.324
test_303 958.2700000000001
test_110 987.424
test_467 941.358
test_378 934.1220000000001
test_904 928.606
test_732 934.856
test_331 935.3060000000002
test_965 1029.812
test_907 932.4639999999999
test_795 960.4620000000001
test_42 976.4860000000001
test_362 980.266
test_731 1055.0439999999999
test_560 976.2719999999999
test_64 939.7639999999999
test_351 956.2520000000001
test_816 986.54
test_477 959.47
test_404 972.3100000000001
test_320 967.54
test_693 963.4060000000002
test_192 935.2479999999999
test_344 981.3779999999999
test_68 966.168
test_585 965.2199999999999
test_181 942.5859999999999
test_471 951.7059999999999
test_979 935.6400000000001
test_0 927.024
test_628 915.0200000000001
test_60 971.2520000000001
test_866 963.894
test_447 969.7479999999999
test_846 917.9439999999998
test_289 924.7620000000001
test_910 934.2479999999999
test_80 960.508
test_238 939.29
test_919 925.4100000000001
test_781 931.622
test_369 956.6420000000002
test_185 916.89
test_129 943.358
test_915 959.552
test_484 921.47
test_614 967.9439999999998
test_606 936.1480000000001
test_810 927.982
test_144 929.256
test_632 967.906
test_249 957.314
test_623 1038.934
test_752 957.78
test_33 965.4799999999999
test_152 974.908
test_426 928.4979999999999
test_776 963.8700000000001
test_240 980.876
test_354 941.368
test_359 947.018
test_441 962.382
test_878 959.8220000000001
test_908 971.762
test_335 1044.648
test_785 1050.286
test_675 963.426
test_872 969.6940000000001
test_415 944.208
test_346 949.9460000000001
test_253 927.7800000000001
test_873 965.1379999999999
test_260 964.568
test_400 936.0559999999999
test_937 917.3380000000001
test_248 955.1719999999999
test_977 921.8620000000001
test_120 930.618
test_408 931.308
test_257 918.5719999999999
test_799 935.2199999999999
test_81 956.3599999999999
test_674 972.8879999999999
test_940 929.4
test_49 939.632
test_818 971.618
test_169 931.3860000000001
test_514 936.318
test_366 981.604
test_971 929.1120000000001
test_463 934.8640000000001
test_151 927.618
test_149 918.3199999999999
test_840 936.586
test_486 907.436
test_51 953.9300000000001
test_258 977.266
test_738 924.9800000000001
test_407 1045.812
test_92 980.6380000000001
test_689 925.1299999999999
test_928 931.742
test_633 952.124
test_282 946.208
test_719 932.5319999999999
test_659 1043.9879999999998
test_469 923.7700000000001
test_283 937.9979999999999
test_535 934.9620000000001
test_710 964.46
test_481 933.93
test_779 937.0
test_434 959.3
test_1 928.208
test_355 933.976
test_768 931.582
test_947 1036.766
test_401 922.11
test_983 1037.3219999999997
test_210 934.6120000000001
test_494 976.868
test_510 980.8100000000001
test_737 923.4939999999999
test_751 937.7220000000001
test_682 918.4399999999999
test_310 943.8019999999999
test_677 1036.1100000000001
test_821 1054.56
test_671 919.092
test_870 990.024
test_968 971.6879999999999
test_610 917.03
test_154 936.8879999999999
test_43 930.042
test_319 940.378
test_660 941.368
test_207 960.866
test_921 955.2719999999999
test_839 1060.312
test_896 959.332
test_352 935.3059999999999
test_50 951.8699999999999
test_438 978.6959999999999
test_994 934.394
test_74 983.7640000000001
test_577 917.152
test_595 919.3639999999999
test_150 981.698
test_406 937.0719999999999
test_993 949.0120000000001
test_124 916.874
test_973 927.0319999999999
test_711 963.2
test_53 947.2520000000001
test_962 979.7700000000001
test_893 1039.8739999999998
test_306 922.7379999999999
test_250 932.8100000000001
test_538 919.1640000000001
test_562 927.0060000000001
test_390 933.1179999999998
test_499 936.6599999999999
test_337 943.2479999999999
test_235 923.1779999999999
test_273 947.2880000000001
test_277 931.3100000000001
test_61 932.868
test_794 965.8900000000001
test_861 950.36
test_270 939.2639999999999
test_542 981.426
test_25 942.5619999999999
test_748 934.268
test_318 933.4280000000001
test_545 915.548
test_288 934.618
test_121 936.442
test_502 911.168
test_383 914.1540000000001
test_72 914.876
test_579 942.1539999999999
test_82 928.202
test_622 943.262
test_443 1048.98
test_166 941.052
test_644 960.6460000000001
test_203 924.926
test_894 933.7320000000002
test_854 967.074
test_917 914.838
test_522 920.558
test_803 1056.726
test_437 922.8520000000001
test_553 941.488
test_122 971.0959999999999
test_658 935.994
test_473 923.0799999999999
test_551 1036.894
test_69 965.0
test_777 961.668
test_405 969.442
test_339 952.7700000000001
test_786 932.4799999999999
test_398 975.7520000000001
test_698 959.516
test_439 937.8220000000001
test_898 912.54
test_278 968.5919999999999
test_430 927.318
test_172 934.55
test_847 930.1539999999999
test_638 972.0960000000001
test_883 919.564
test_574 914.972
test_889 942.0559999999999
test_89 944.9780000000001
test_703 925.0880000000001
test_792 927.8120000000001
test_911 1050.892
test_891 962.182
test_809 931.5519999999999
test_646 916.734
test_724 927.934
test_104 952.726
test_217 949.0020000000001
test_723 950.482
test_525 946.702
test_276 982.6479999999999
test_402 979.872
test_244 934.46
test_556 920.8399999999999
test_537 957.1759999999998
test_517 936.7639999999999
test_516 933.1
test_370 930.4039999999999
test_294 976.72
test_77 923.1200000000001
test_176 957.594
test_819 971.7359999999999
test_311 921.3340000000001
test_949 937.128
test_767 1045.0
test_914 967.8399999999999
test_227 1042.3739999999998
test_290 977.5840000000001
test_929 1032.9820000000002
test_762 983.0220000000002
test_765 964.8219999999999
test_350 968.0039999999999
test_414 913.926
test_981 971.0260000000001
test_725 926.156
test_885 943.1720000000001
test_450 921.6619999999999
test_829 937.5559999999999
test_388 933.708
test_805 935.414
test_114 978.7959999999999
test_448 926.51
test_503 945.79
test_10 943.598
test_93 949.016
test_501 953.266
test_158 956.5279999999999
test_236 978.1899999999999
test_635 925.0900000000001
test_685 936.966
test_750 932.6479999999999
test_934 913.5880000000001
test_171 959.358
test_39 936.912
test_992 965.472
test_605 1038.846
test_716 950.854
test_299 1046.938
test_814 924.7519999999998
test_825 958.616
test_315 965.4200000000001
test_672 973.9799999999999
test_293 911.43
test_487 936.11
test_972 922.55
test_420 991.0540000000001
test_461 1040.55
test_472 928.5540000000001
test_721 916.914
test_423 962.3800000000001
test_749 1047.9740000000002
test_102 929.8439999999998
test_643 940.6200000000001
test_416 975.4939999999999
test_932 955.68
test_307 917.548
test_602 966.8700000000001
test_163 936.2459999999999
test_76 931.3700000000001
test_216 924.874
test_942 983.26
test_565 935.5600000000001
test_862 911.268
test_931 941.5960000000001
test_141 952.5359999999998
test_763 930.95
test_230 964.4200000000001
test_313 934.4159999999999
test_798 984.2719999999999
test_44 976.208
test_200 970.816
test_85 931.0080000000002
test_353 1048.5120000000002
test_98 966.8900000000001
test_386 971.1659999999999
test_341 934.664
test_100 932.1699999999998
test_946 951.528
test_664 915.4099999999999
test_46 935.6139999999999
test_890 979.604
test_128 990.8900000000001
test_991 927.738
test_119 1050.556
test_193 930.4540000000001
test_464 955.686
test_111 944.382
test_733 939.008
test_831 958.534
test_161 937.6780000000001
test_527 929.0959999999999
test_959 912.3720000000001
test_14 964.644
test_715 939.018
test_828 924.076
test_489 953.644
test_966 941.948
test_234 930.8700000000001
test_459 960.9119999999999
test_539 952.5319999999999
test_94 933.758
test_239 921.656
test_506 977.358
test_421 931.152
test_639 968.3040000000001
test_188 969.5780000000001
test_27 965.0379999999999
test_56 987.39
test_852 971.988
test_773 923.8639999999999
test_268 919.4559999999999
test_146 977.074
test_214 928.146
test_211 936.076
test_375 944.7900000000002
test_88 918.992
test_935 921.726
test_747 959.426
test_586 928.844
test_410 962.0
test_182 959.8420000000002
test_663 966.0539999999999
test_615 932.826
test_259 931.0319999999999
test_199 928.778
test_849 964.3459999999999


==> data/pdepa_fail.dat <==
   

==> data/pdepa_load.dat <==
test_392 0.0954115217452804
test_220 0.10779953455615328
test_399 0.14689919999047077
test_920 0.15217006121048157
test_641 0.37902554580959086
test_454 0.4323595144256325
test_59 0.8135291393755667
test_880 0.8404492441376559
test_521 0.8490851184529278
test_180 0.8813058633119769
test_741 0.9352056305900536
test_377 0.9448539867215988
test_468 0.948516788586352
test_580 0.9746924214247108
test_496 0.9779978767660735
test_109 0.9989622061383199
test_191 1.0081638791156269
test_372 1.0167997534308988
test_788 1.0172166577081878
test_45 1.0249591657149835
test_581 1.038985016758063
test_532 1.0396401520509457
test_961 1.046102168348925
test_422 1.0515517028306312
test_196 1.0578350458669152
test_837 1.0620040886398052
test_54 1.065488217242863
test_903 1.0655477749967615
test_460 1.0722182434333853
test_22 1.0796629626706888
test_578 1.0865418832459572
test_989 1.0865716621229065
test_930 1.089430434310031
test_86 1.0906513682649486
test_333 1.0906811471418978
test_133 1.0970240479320803
test_583 1.1002103877656462
test_36 1.1025331401676848
test_772 1.108965377588715
test_242 1.1098289650202422
test_380 1.1172439053805965
test_384 1.1239739315711186
test_497 1.1241526048328139
test_263 1.1323120171168986
test_575 1.1383273502606397
test_582 1.1417519211097993
test_530 1.1434790959728536
test_255 1.1452956074667555
test_409 1.1463974259138765
test_485 1.1485117261772706
test_791 1.1502389010403251
test_636 1.1551524157369453
test_356 1.1582494189396635
test_301 1.1636691745444203
test_694 1.1639371844369633
test_338 1.169327161164771
test_948 1.1727815108908797
test_730 1.1738237715841022
test_411 1.1777248044644493
test_103 1.1811493753136089
test_902 1.1813578274522534
test_243 1.1834721277156475
test_734 1.1839783686237841
test_546 1.18451438840887
test_745 1.1852588603326002
test_219 1.1861820055180259
test_272 1.1866882464261626
test_945 1.188028295888877
test_717 1.1881176325197247
test_838 1.1888918833204043
test_653 1.1902021539061698
test_700 1.1976170942665239
test_343 1.1988975859753401
test_304 1.2018754736702615
test_174 1.20193503142416
test_24 1.2060742953201007
test_843 1.2068783249977293
test_524 1.2094690872923108
test_841 1.2099455493234983
test_984 1.2099753282004475
test_859 1.2110771466475685
test_323 1.2136083511882516
test_620 1.2161097768519855
test_280 1.216586238883173
test_157 1.218819654654364
test_875 1.221589090210641
test_552 1.2233162650736953
test_170 1.2238820637357302
test_596 1.2262941527686166
test_189 1.2287062418015031
test_712 1.2295996081099796
test_382 1.2302547434028621
test_267 1.231654350619475
test_456 1.232577495804901
test_379 1.232726390189647
test_108 1.2329944000821897
test_978 1.2335304198672756
test_901 1.2339175452676154
test_864 1.2367465385777907
test_924 1.2370443273472829
test_755 1.2380865880405054
test_766 1.2386821655794897
test_754 1.23903951210288
test_742 1.239069290979829
test_666 1.239277743118474
test_662 1.2418387265361062
test_87 1.2465735679710312
test_153 1.2481518484493392
test_126 1.2485091949727303
test_455 1.2492536668964604
test_391 1.2497301289276477
test_746 1.2502065909588351
test_603 1.252856911007315
test_630 1.2556859043174904
test_760 1.255775240948338
test_557 1.2578895412117324
test_417 1.261314112060892
test_165 1.2636368644629303
test_640 1.2654533759568325
test_600 1.2666147521578517
test_148 1.2670018775581917
test_511 1.2680739171283633
test_927 1.2681632537592111
test_688 1.2693544088371798
test_453 1.2697415342375191
test_729 1.270664679422945
test_879 1.2711709203310815
test_778 1.2713793724697258
test_160 1.2720047288856595
test_951 1.272183402147355
test_726 1.2724514120398978
test_720 1.2726598641785423
test_34 1.2730172107019326
test_451 1.273612788240917
test_892 1.273612788240917
test_395 1.2748635010727842
test_177 1.2763226660432956
test_845 1.276799128074483
test_143 1.2777818310138067
test_140 1.278764533953131
test_99 1.2787943128300803
test_431 1.280015246784998
test_520 1.2804917088161853
test_201 1.2834100387572083
test_247 1.2836482697728022
test_858 1.2858816855439932
test_563 1.286149695436536
test_449 1.2868643884833169
test_296 1.289068025377559
test_19 1.289931612809086
test_780 1.291718345426039
test_118 1.2924032595958708
test_597 1.2929690582579056
test_329 1.29395176119723
test_888 1.2943686654745192
test_52 1.2962745135992686
test_881 1.2965127446148623
test_139 1.2975550053080849
test_136 1.2978230152006278
test_695 1.2985972660013072
test_452 1.2986270448782564
test_813 1.3030343186667401
test_801 1.3038681272213182
test_113 1.3046721568989468
test_504 1.3047912724067439
test_543 1.3054166288226772
test_667 1.3054464076996264
test_756 1.3055953020843725
test_385 1.3056846387152203
test_668 1.3064291106389507
test_649 1.3068460149162395
test_964 1.3078882756094619
test_57 1.3086625264101417
test_300 1.3101812491345515
test_457 1.3108959421813327
test_775 1.311491519720317
test_860 1.311521298597266
test_435 1.3115808563511642
test_419 1.3126231170443867
test_584 1.3127124536752346
test_327 1.314022724261
test_330 1.3166134865555816
test_396 1.3174175162332102
test_326 1.3177748627566008
test_853 1.31780464163355
test_269 1.3181024304030422
test_418 1.3184895558033822
test_115 1.3190255755884677
test_134 1.3195020376196553
test_440 1.319621153127452
test_251 1.3222714731759322
test_568 1.3230457239766116
test_547 1.3253386975017012
test_601 1.326440515948822
test_48 1.3271849878725523
test_508 1.3278699020423845
test_142 1.3281081330579778
test_314 1.3284952584583178
test_572 1.3308180108603564
test_555 1.3312646940145947
test_684 1.331860271553579
test_360 1.332158060323071
test_376 1.3337661196783284
test_976 1.335106169141043
test_990 1.3359995354495193
test_58 1.3363568819729104
test_184 1.3365355552346054
test_958 1.337577815927828
test_974 1.337845825820371
test_197 1.3388285287596946
test_179 1.3401685782224093
test_680 1.3415384065620732
test_612 1.3422828784858036
test_393 1.342878456024788
test_625 1.3429975715325846
test_18 1.3445162942569946
test_145 1.3458563437197093
test_982 1.3472261720593732
test_488 1.3475239608288654
test_957 1.3477324129675097
test_526 1.3492511356919195
test_317 1.350561406277685
test_125 1.3522588022637902
test_884 1.3525863699102318
test_691 1.3528543798027746
test_627 1.353062831941419
test_939 1.3531521685722667
test_358 1.3539859771268445
test_371 1.355147353327864
test_855 1.3559216041285436
test_162 1.3562491717749847
test_571 1.3564874027905787
test_617 1.3565469605444769
test_286 1.357350990222106
test_445 1.3588697129465157
test_997 1.359227059469906
test_361 1.3601204257783825
test_73 1.3612520231024527
test_137 1.361520032994996
test_669 1.3621453894109292
test_105 1.3622347260417769
test_101 1.3624431781804214
test_348 1.3634854388736437
test_784 1.363842785397034
test_626 1.3640214586587296
test_922 1.36476593058246
test_3 1.3653912869983935
test_347 1.3690540888631466
test_938 1.3693220987556896
test_206 1.3698878974177247
test_718 1.3701856861872168
test_804 1.370245243941115
test_55 1.3719724188041695
test_425 1.3721213131889156
test_222 1.3723595442045093
test_844 1.3739676035597668
test_35 1.374652517729599
test_213 1.3746822966065482
test_218 1.375069422006888
test_95 1.375248095268583
test_512 1.3756054417919734
test_442 1.3756352206689229
test_271 1.377153943393333
test_256 1.3778090786862156
test_265 1.379417138041473
test_65 1.3794766957953712
test_462 1.3815612171818163
test_953 1.3816803326896132
test_569 1.3826928145058865
test_63 1.3838244118299567
test_8 1.3843902104919916
test_71 1.3856111444469095
test_96 1.3856111444469095
test_168 1.3860578276011477
test_17 1.3875765503255577
test_531 1.387636108079456
test_952 1.3882912433723387
test_676 1.3890654941730185
test_226 1.3894823984503073
test_832 1.3896610717120026
test_820 1.389988639358444
test_298 1.3902268703740377
test_967 1.3912393521903106
test_936 1.392132718498787
test_654 1.392192276252686
test_827 1.3930856425611622
test_702 1.393204758068959
test_66 1.393502546838451
test_800 1.393770556730994
test_619 1.3939790088696387
test_523 1.3940385666235369
test_655 1.3948425963011657
test_529 1.3949914906859118
test_4 1.395289279455404
test_190 1.3953488372093024
test_782 1.39543817384015
test_509 1.396152866886931
test_202 1.3963910979025247
test_284 1.3966293289181184
test_687 1.3970164543184582
test_900 1.3970164543184582
test_549 1.3975524741035443
test_554 1.3977609262421886
test_753 1.3985947347967669
test_665 1.3990711968279541
test_106 1.3990711968279541
test_241 1.3991605334588018
test_621 1.399339206720497
test_817 1.3996072166130398
test_476 1.40073881393711
test_807 1.4017215168764343
test_699 1.4017810746303325
test_787 1.4023766521693168
test_84 1.4024064310462658
test_123 1.4034784706164376
test_592 1.4038060382628792
test_599 1.4042527214171174
test_228 1.4046398468174568
test_559 1.4056821075106793
test_205 1.4062776850496634
test_324 1.4063968005574605
test_969 1.4080346387896674
test_758 1.4106849588381474
test_857 1.4111018631154364
test_566 1.4122334604395064
test_533 1.4125312492089983
test_495 1.4127992591015415
test_279 1.4132161633788305
test_373 1.4134841732713737
test_876 1.4136330676561197
test_264 1.414109529687307
test_308 1.4160153778120568
test_573 1.4165216187201932
test_40 1.4169980807513805
test_570 1.4191123810147748
test_650 1.4203333149696926
test_365 1.4210182291395244
test_340 1.4210480080164736
test_428 1.4214946911707118
test_505 1.4221796053405438
test_194 1.423013413895122
test_482 1.4235196548032585
test_678 1.4236089914341061
test_686 1.4239961168344457
test_138 1.4242045689730904
test_11 1.4242641267269887
test_793 1.4249192620198714
test_727 1.426676215759875
test_164 1.4288500737771677
test_281 1.429177641423609
test_609 1.429713661208695
test_871 1.4311728261792063
test_645 1.4337635884737878
test_112 1.4342400505049753
test_867 1.435431205582944
test_759 1.435728994352436
test_774 1.4360565619988772
test_722 1.4362054563836233
test_740 1.436592581783963
test_498 1.4368010339226076
test_224 1.4370690438151505
test_706 1.438141083385322
test_292 1.4417145486192278
test_661 1.4423399050351615
test_670 1.4429354825741456
test_117 1.4431439347127901
test_833 1.4433821657283838
test_75 1.4437097333748254
test_97 1.4437990700056726
test_62 1.4440670798982158
test_550 1.4441564165290637
test_208 1.444513763052454
test_882 1.4456751392534732
test_23 1.4457346970073717
test_851 1.4474618718704262
test_38 1.4478192183938166
test_998 1.4484445748097503
test_209 1.448712584702293
test_322 1.4488019213331407
test_534 1.449546393256871
test_266 1.4510353371043319
test_905 1.451333125873824
test_728 1.451601135766367
test_429 1.453477205014167
test_328 1.4535069838911165
test_770 1.4538941092914563
test_835 1.4568422181094285
test_771 1.4573782378945144
test_135 1.4574377956484128
test_696 1.457467574525362
test_167 1.4579440365565492
test_15 1.4586289507263812
test_147 1.4594032015270608
test_364 1.4596712114196038
test_960 1.459849884681299
test_291 1.4601476734507912
test_607 1.4614877229135057
test_237 1.461934406067744
test_743 1.462232194837236
test_16 1.4641380429619857
test_21 1.4656269868094465
test_613 1.4666990263796182
test_156 1.466937257395212
test_906 1.4671457095338563
test_764 1.4684262012426728
test_683 1.469021778781657
test_618 1.4699151450901333
test_225 1.4707787325216604
test_587 1.472654801769461
test_155 1.4731610426775974
test_221 1.4739352934782772
test_918 1.4742926400016676
test_629 1.4755135739565852
test_368 1.4757518049721792
test_637 1.4759602571108235
test_590 1.4782532306359133
test_483 1.47837234614371
test_757 1.4789977025596435
test_2 1.4801590787606627
test_558 1.480754656299647
test_790 1.4812906760847329
test_647 1.4816778014850727
test_707 1.481737359238971
test_690 1.4820351480084633
test_692 1.4826009466704981
test_955 1.4827796199321934
test_9 1.4828093988091426
test_826 1.48328586084033
test_985 1.4833156397172795
test_466 1.4839112172562638
test_29 1.484238784902705
test_394 1.4847152469338925
test_705 1.484923699072537
test_233 1.4852214878420291
test_988 1.4858170653810132
test_12 1.486353085166099
test_541 1.4865019795508452
test_923 1.4865317584277942
test_436 1.4879015867674583
test_28 1.4880504811522044
test_868 1.4901647814155987
test_132 1.4903136758003448
test_980 1.490611464569837
test_223 1.4913857153705163
test_479 1.4918026196478054
test_975 1.4929639958488246
test_397 1.4930533324796722
test_996 1.4937978044034026
test_175 1.494840065096625
test_515 1.4954952003895077
test_387 1.4964779033288318
test_899 1.4970139231139177
test_325 1.497192596375613
test_995 1.4998131375471437
test_187 1.5008256193634169
test_589 1.501718985671893
test_950 1.5030590351346078
test_492 1.503207929519354
test_5 1.5032674872732525
test_198 1.5038630648122369
test_956 1.5040715169508811
test_427 1.5042501902125764
test_475 1.5045182001051194
test_842 1.5045777578590178
test_823 1.5050839987671545
test_295 1.5053520086596976
test_739 1.5056200185522404
test_909 1.5057689129369864
test_709 1.5064240482298692
test_32 1.5069898468919043
test_474 1.5082405597237711
test_519 1.5086574640010602
test_735 1.5092232626630953
test_232 1.5092828204169937
test_624 1.5100272923407239
test_548 1.5118438038346258
test_608 1.5127073912661533
test_834 1.512945622281747
test_470 1.512975401158696
test_412 1.5131540744203913
test_312 1.5136900942054774
test_413 1.5152385958068364
test_933 1.515744836714973
test_848 1.5166084241465
test_20 1.5174422327010781
test_822 1.517829358101418
test_783 1.517978252486164
test_107 1.5193183019488785
test_37 1.519377859702777
test_863 1.5200032161187105
test_478 1.5214921599661713
test_302 1.523159777075327
test_245 1.5234873447217685
test_954 1.5237553546143112
test_895 1.5246487209227877
test_701 1.525095404077026
test_173 1.525810097123807
test_186 1.525899433754655
test_204 1.5259589915085532
test_432 1.5270012522017757
test_808 1.5282519650336426
test_970 1.5298898032658494
test_78 1.53137874711331
test_183 1.531527641498056
test_159 1.5318254302675482
test_367 1.5332845952380596
test_913 1.5334930473767046
test_374 1.5336419417614506
test_631 1.5337610572692473
test_30 1.537215406995356
test_26 1.5376918690265433
test_195 1.5378407634112894
test_697 1.5385554564580708
test_458 1.5387043508428169
test_986 1.5394786016434963
test_305 1.5417120174146872
test_274 1.542099142815027
test_856 1.5422778160767225
test_802 1.5440943275706243
test_231 1.5447494628635068
test_869 1.5453748192794405
test_897 1.54540459815639
test_865 1.546000175695374
test_444 1.5464468588496123
test_708 1.5465659743574092
test_594 1.5468042053730027
test_70 1.546863763126901
test_815 1.547131773019444
test_178 1.5475188984197839
test_131 1.5484718224821585
test_652 1.5489482845133462
test_261 1.549216294405889
test_887 1.5493056310367368
test_41 1.5496629775601272
test_886 1.550735017130299
test_321 1.552134624346912
test_297 1.5522835187316582
test_262 1.5534151160557281
test_561 1.5534746738096266
test_309 1.5536235681943726
test_403 1.5549338387801384
test_275 1.555916541719462
test_254 1.5577032743364148
test_67 1.5583286307523485
test_634 1.5591326604299771
test_850 1.5592219970608248
test_544 1.5594006703225203
test_389 1.5608598352930316
test_736 1.5615745283398128
test_796 1.5618425382323557
test_363 1.5621998847557461
test_540 1.5626763467869336
test_925 1.5636292708493085
test_564 1.5650884358198198
test_316 1.5652968879584643
test_591 1.5658329077435502
test_713 1.565952023251347
test_349 1.5661902542669408
test_536 1.5665178219133822
test_588 1.5673814093449094
test_657 1.5687512376845731
test_83 1.5689596898232177
test_91 1.569287257469659
test_229 1.5695850462391512
test_648 1.5706868646862722
test_252 1.5716397887486468
test_744 1.5732776269808537
test_345 1.573456300242549
test_877 1.5736349735042443
test_285 1.5737838678889904
test_812 1.574141214412381
test_944 1.5749750229669588
test_381 1.5751239173517049
test_824 1.576374630183572
test_874 1.5768213133378102
test_769 1.5774764486306927
test_493 1.5780124684157786
test_836 1.578637824831712
test_806 1.5790547291090011
test_567 1.5795311911401886
test_287 1.5798289799096807
test_130 1.5801565475561221
test_6 1.580454336325614
test_797 1.580722346218157
test_342 1.5817050491574811
test_616 1.5827770887276529
test_433 1.5833726662666372
test_13 1.5838193494208752
test_334 1.584891388991047
test_212 1.5866185638541013
test_336 1.5869163526235934
test_576 1.5869461315005426
test_332 1.588226623209359
test_679 1.588792421871394
test_642 1.5901622502110577
test_941 1.5905195967344483
test_47 1.590876943257839
test_598 1.5911151742734326
test_424 1.59159163630462
test_507 1.5918298673202138
test_215 1.5923361082283505
test_704 1.5923658871052997
test_500 1.5927530125056393
test_127 1.5929316857673346
test_116 1.5950162071537797
test_490 1.5963860354934434
test_963 1.5970411707863261
test_789 1.5973985173097167
test_673 1.6001083951120951
test_714 1.6008826459127747
test_31 1.6009422036666732
test_513 1.60106131917447
test_357 1.6013888868209114
test_916 1.602460926391083
test_528 1.6026395996527782
test_943 1.602758715160575
test_79 1.6036818603460008
test_830 1.6040094279924422
test_593 1.6046050055314265
test_761 1.6049027943009184
test_811 1.6049027943009184
test_446 1.6057366028554965
test_656 1.6058557183632933
test_987 1.6074935565955002
test_7 1.6076424509802463
test_681 1.6077615664880431
test_518 1.6079402397497382
test_999 1.6084464806578749
test_246 1.6087144905504178
test_611 1.609429183597199
test_465 1.6097567512436404
test_604 1.6099056456283865
test_90 1.610114097767031
test_491 1.6115732627375423
test_480 1.612079503645679
test_912 1.612347513538222
test_926 1.6138364573856827
test_651 1.6138960151395811
test_303 1.6144915926785652
test_110 1.6145511504324637
test_467 1.6159209787721276
test_378 1.6163081041724674
test_904 1.6166356718189088
test_732 1.6167547873267056
test_331 1.616814345080604
test_965 1.6183330678050138
test_907 1.619315770744338
test_795 1.6197624538985762
test_42 1.6202091370528142
test_362 1.6202686948067127
test_731 1.6208940512226462
test_560 1.6217278597772242
test_64 1.6230381303629897
test_351 1.6235741501480754
test_816 1.6271773942589303
test_477 1.627415625274524
test_404 1.6281303183213052
test_320 1.6318228990630077
test_693 1.63286515975623
test_192 1.6334607372952143
test_344 1.6354261431738626
test_68 1.6356941530664053
test_585 1.6360217207128467
test_181 1.6361110573436943
test_471 1.6363195094823388
test_979 1.6367364137596279
test_0 1.6369150870213232
test_628 1.6372426546677645
test_60 1.6388804928999712
test_866 1.6389698295308188
test_447 1.6394462915620063
test_846 1.640637446639975
test_289 1.6413223608098069
test_910 1.6424539581338768
test_80 1.6429601990420135
test_238 1.6432282089345565
test_919 1.6456402979674427
test_781 1.6462060966294778
test_369 1.6468612319223606
test_185 1.6473972517074464
test_129 1.647754598230837
test_915 1.6488564166779578
test_484 1.6497497829864343
test_614 1.6519831987576252
test_606 1.6521618720193205
test_810 1.6526085551735588
test_144 1.6527276706813556
test_632 1.6528170073122033
test_249 1.6531743538355939
test_623 1.6532339115894923
test_752 1.654603739929156
test_33 1.6546930765600036
test_152 1.6549610864525466
test_426 1.655169538591191
test_776 1.65710516559289
test_240 1.6581176474091632
test_354 1.6582963206708585
test_359 1.6604106209342526
test_441 1.660738188580694
test_878 1.6607977463345924
test_908 1.6607977463345924
test_335 1.6616017760122213
test_785 1.6616017760122213
test_675 1.6632991719983263
test_872 1.6638947495373106
test_415 1.6643116538145997
test_346 1.6671704260017242
test_253 1.6672299837556226
test_873 1.6694038417729151
test_260 1.6694336206498643
test_400 1.671726594174954
test_937 1.6753298382858088
test_248 1.6756276270553008
test_977 1.6756871848091992
test_120 1.67717612865666
test_408 1.6783970626115778
test_257 1.678575735873273
test_799 1.6790521979044604
test_81 1.6795882176895462
test_674 1.6797371120742923
test_940 1.6803624684902259
test_49 1.6813153925526008
test_818 1.681523844691245
test_169 1.6828043364000613
test_514 1.6833701350620964
test_366 1.6860800128644748
test_971 1.6865564748956623
test_463 1.6873009468193927
test_151 1.687479620081088
test_149 1.6887303329129548
test_840 1.6893556893288884
test_486 1.6896534780983805
test_51 1.690993527561095
test_258 1.6926909235472003
test_738 1.6945967716719499
test_407 1.6956985901190709
test_92 1.6963537254119536
test_689 1.6965026197966997
test_928 1.6970684184587346
test_633 1.6971875339665314
test_282 1.697276870597379
test_719 1.6977235537516173
test_659 1.6978426692594142
test_469 1.6988551510756875
test_283 1.6989444877065352
test_535 1.6989742665834844
test_710 1.6992422764760273
test_481 1.699748517384164
test_779 1.7031730882333234
test_434 1.7046024743268857
test_1 1.7052278307428193
test_355 1.7060318604204479
test_768 1.7062403125590924
test_947 1.706865668975026
test_401 1.707431467637061
test_983 1.7075505831448579
test_210 1.70784837191435
test_494 1.7082354973146898
test_510 1.709128863623166
test_737 1.7110942695018143
test_751 1.7129405598726655
test_682 1.7135956951655482
test_310 1.7137743684272435
test_677 1.7150250812591106
test_821 1.7189856718933558
test_671 1.7191047874011527
test_870 1.719134566278102
test_968 1.7240778598516715
test_610 1.7243458697442144
test_154 1.725001005037097
test_43 1.7252987938065891
test_319 1.7255965825760813
test_660 1.7261623812381164
test_207 1.7267281799001515
test_921 1.7268472954079483
test_839 1.7270557475465929
test_896 1.7290807111791393
test_352 1.7292296055638854
test_50 1.7292891633177838
test_438 1.7309270015499905
test_994 1.7319394833662638
test_74 1.7322670510127052
test_577 1.7348578133072867
test_595 1.7361680838930522
test_150 1.7362276416469506
test_406 1.736852998062884
test_993 1.737121007955427
test_124 1.7377761432483096
test_973 1.7380441531408526
test_711 1.7395033181113642
test_53 1.7397415491269577
test_962 1.7410518197127232
test_893 1.743404350991711
test_306 1.7442977173001875
test_250 1.7454590935012069
test_538 1.7473947205029057
test_562 1.7481094135496869
test_390 1.7485858755808743
test_499 1.7509681857368113
test_337 1.753022928246307
test_235 1.753022928246307
test_273 1.753975852308682
test_277 1.7540651889395296
test_61 1.7546607664785139
test_794 1.755256344017498
test_861 1.7556434694178378
test_270 1.7558817004334315
test_542 1.7560603736951268
test_25 1.7579066640659782
test_748 1.758889367005302
test_318 1.7591275980208958
test_545 1.7597827333137785
test_288 1.7603783108527629
test_121 1.7608547728839503
test_502 1.7619268124541219
test_383 1.7631477464090397
test_72 1.7633859774246334
test_579 1.7634157563015826
test_82 1.7642793437331097
test_622 1.764606911379551
test_443 1.7649940367798909
test_166 1.7674656835666755
test_644 1.767525241320574
test_203 1.768895069660238
test_894 1.7703542346307495
test_854 1.7708306966619367
test_917 1.7708902544158351
test_522 1.7711880431853273
test_803 1.7714560530778702
test_437 1.7732427856948232
test_553 1.7770247030673731
test_122 1.777292712959916
test_658 1.7783647525300879
test_473 1.778513646914834
test_551 1.7838440658887431
test_69 1.784380085673829
test_777 1.7844992011816259
test_405 1.7851841153514578
test_339 1.7867028380758676
test_786 1.7868219535836645
test_398 1.7872686367379027
test_698 1.788281118554176
test_439 1.7886384650775666
test_898 1.7929266233582533
test_278 1.7945644615904601
test_430 1.7950111447446981
test_172 1.7951004813755458
test_847 1.7953387123911395
test_638 1.7956067222836825
test_883 1.79608318431487
test_574 1.7972743393928385
test_889 1.7989121776250452
test_89 1.7992099663945373
test_703 1.7996864284257248
test_792 1.8012051511501346
test_911 1.802932326013189
test_891 1.8030216626440367
test_809 1.803468345798275
test_646 1.8056124249386183
test_724 1.8062377813545518
test_104 1.8074884941864187
test_217 1.808649870387438
test_723 1.8089476591569302
test_525 1.8101983719887973
test_276 1.811568200328461
test_402 1.8116277580823594
test_244 1.8121042201135469
test_556 1.812253114498293
test_537 1.8154394543318588
test_517 1.8162137051325384
test_516 1.8173453024566084
test_370 1.820352969028479
test_294 1.821871691752889
test_77 1.8249984738325564
test_176 1.825802503510185
test_819 1.8316093845152819
test_311 1.8335152326400315
test_949 1.8371184767508864
test_767 1.8397985756763156
test_914 1.8404834898461475
test_227 1.8410790673851316
test_290 1.8416448660471667
test_929 1.8419426548166589
test_762 1.8422106647092018
test_765 1.8422106647092018
test_350 1.8439676184492053
test_414 1.8440271762031037
test_981 1.8475113048061618
test_725 1.8477197569448063
test_885 1.8500722882237943
test_450 1.852543935010579
test_829 1.8564449678909258
test_388 1.8604353374021205
test_805 1.8623114066499211
test_114 1.8654381887295883
test_448 1.8656466408682328
test_503 1.8659146507607758
test_10 1.8663017761611156
test_93 1.8677609411316272
test_501 1.868743644070951
test_158 1.8704112611801071
test_236 1.8728531290899426
test_635 1.8747589772146922
test_685 1.8758012379079148
test_750 1.8765457098316451
test_934 1.8773795183862232
test_171 1.8776773071557153
test_39 1.879464039772668
test_992 1.8817570132977575
test_605 1.884347775592339
test_716 1.887266105533362
test_299 1.890482224243877
test_814 1.8905417819977755
test_825 1.8908693496442168
test_315 1.8924476301225253
test_672 1.8980758378659266
test_293 1.8995945605903364
test_487 1.9006070424066097
test_972 1.9011132833147464
test_420 1.9037933822401756
test_461 1.9040911710096677
test_472 1.9046569696717028
test_721 1.9051929894567887
test_423 1.9057290092418744
test_749 1.9067414910581477
test_102 1.909838494260866
test_643 1.9104340717998503
test_416 1.9128461608327365
test_932 1.9154071442503688
test_307 1.9184743685761378
test_602 1.9205886688395322
test_163 1.9244003650890313
test_76 1.927973830322937
test_216 1.9329766816504048
test_942 1.933274470419897
test_565 1.9342869522361703
test_862 1.9344060677439672
test_931 1.9344656254978656
test_141 1.9362523581148183
test_763 1.9380986484856697
test_230 1.9403618431338099
test_313 1.9447988957992428
test_798 1.9450669056917858
test_44 1.947895899001961
test_200 1.9495039583572185
test_85 1.9505164401734918
test_353 1.9546557040694323
test_98 1.955727743639604
test_386 1.9588843045962208
test_341 1.9653463208942001
test_100 1.9657632251714892
test_946 1.967579736665391
test_664 1.9722252414694685
test_46 1.972284799223367
test_890 1.972284799223367
test_128 1.9799081917223655
test_991 1.9851790529423763
test_119 1.987888930744755
test_193 1.990003231008149
test_464 1.9925642144257814
test_111 1.9931300130878165
test_733 2.0004853956942723
test_831 2.0093595010251377
test_161 2.0134987649210787
test_527 2.016774441385492
test_959 2.0174295766783747
test_14 2.018858962771937
test_715 2.019394982557023
test_828 2.0261250087475453
test_489 2.0262739031322914
test_966 2.029460242965857
test_234 2.0358329226329888
test_459 2.039108599097402
test_539 2.0394659456207926
test_94 2.040180638667574
test_239 2.0445283547021593
test_506 2.045540836518432
test_421 2.0465235394577563
test_639 2.0509903710001383
test_188 2.0518837373086147
test_27 2.054802067249638
test_56 2.055814549065911
test_852 2.0569759252669306
test_773 2.080709690195454
test_268 2.0862485613080075
test_146 2.08916689124903
test_214 2.0907153928503894
test_211 2.0956289075470096
test_375 2.101137999782614
test_88 2.114240705640268
test_935 2.118588421674853
test_747 2.1357112759206514
test_586 2.1494095593172893
test_410 2.187407406304486
test_182 2.1922018054933092
test_663 2.2103371415553803
test_615 2.2104860359401264
test_259 2.2559286021646265
test_199 2.2862137200219768
test_849 2.2992866470026816


==> data/pdepa_memory.dat <==
test_392 93.2
test_220 92.4
test_399 105.0
test_920 103.8
test_641 157.4
test_454 167.4
test_59 247.6
test_880 247.6
test_521 256.4
test_180 257.2
test_741 276.6
test_377 270.2
test_468 274.4
test_580 277.0
test_496 278.6
test_109 280.6
test_191 284.8
test_372 282.6
test_788 292.6
test_45 287.0
test_581 292.2
test_532 297.8
test_961 298.2
test_422 290.2
test_196 300.6
test_837 303.8
test_54 297.8
test_903 291.4
test_460 306.8
test_22 300.6
test_578 297.6
test_989 305.2
test_930 307.8
test_86 307.8
test_333 310.2
test_133 304.4
test_583 308.2
test_36 315.2
test_772 309.4
test_242 305.2
test_380 312.4
test_384 306.0
test_497 305.0
test_263 314.4
test_575 303.6
test_582 313.6
test_530 321.4
test_255 306.8
test_409 321.4
test_485 319.8
test_791 315.0
test_636 316.4
test_356 320.4
test_301 310.4
test_694 320.4
test_338 326.6
test_948 321.2
test_730 319.2
test_411 323.6
test_103 321.6
test_902 321.6
test_243 323.6
test_734 319.6
test_546 322.2
test_745 329.2
test_219 328.4
test_272 326.6
test_945 326.2
test_717 321.8
test_838 333.0
test_653 325.6
test_700 325.6
test_343 327.8
test_304 330.6
test_174 329.4
test_24 327.0
test_843 326.6
test_524 326.0
test_841 331.2
test_984 323.6
test_859 326.6
test_323 326.2
test_620 329.6
test_280 323.6
test_157 335.4
test_875 330.0
test_552 315.8
test_170 329.0
test_596 329.8
test_189 330.0
test_712 325.0
test_382 329.6
test_267 335.2
test_456 325.4
test_379 337.0
test_108 332.6
test_978 332.0
test_901 329.0
test_864 329.6
test_924 333.8
test_755 327.6
test_766 331.6
test_754 337.6
test_742 335.0
test_666 334.8
test_662 336.0
test_87 333.6
test_153 335.4
test_126 341.6
test_455 333.6
test_391 331.6
test_746 333.8
test_603 332.0
test_630 330.8
test_760 329.8
test_557 340.8
test_417 340.0
test_165 343.6
test_640 343.0
test_600 334.2
test_148 341.4
test_511 337.2
test_927 337.8
test_688 338.4
test_453 335.4
test_729 343.2
test_879 336.8
test_778 343.0
test_160 341.4
test_951 346.2
test_726 343.0
test_720 343.2
test_34 337.0
test_451 343.0
test_892 340.6
test_395 339.4
test_177 335.8
test_845 338.2
test_143 341.2
test_140 339.8
test_99 340.0
test_431 342.4
test_520 345.4
test_201 341.6
test_247 337.6
test_858 345.2
test_563 346.8
test_449 336.8
test_296 345.2
test_19 350.6
test_780 343.2
test_118 345.0
test_597 342.0
test_329 347.6
test_888 345.4
test_52 340.4
test_881 354.8
test_139 341.6
test_136 349.8
test_695 346.6
test_452 348.2
test_813 350.2
test_801 354.4
test_113 348.6
test_504 345.2
test_543 348.0
test_667 353.0
test_756 356.4
test_385 338.8
test_668 341.6
test_649 348.8
test_964 358.0
test_57 342.2
test_300 357.6
test_457 350.4
test_775 344.6
test_860 347.4
test_435 344.4
test_419 353.2
test_584 351.2
test_327 351.2
test_330 344.4
test_396 348.4
test_326 342.6
test_853 348.4
test_269 353.8
test_418 357.0
test_115 349.6
test_134 347.0
test_440 353.8
test_251 355.8
test_568 345.4
test_547 344.6
test_601 352.0
test_48 353.8
test_508 356.8
test_142 350.2
test_314 353.0
test_572 342.8
test_555 349.8
test_684 352.6
test_360 356.2
test_376 350.4
test_976 352.0
test_990 345.8
test_58 359.2
test_184 350.8
test_958 354.2
test_974 359.6
test_197 354.0
test_179 355.6
test_680 352.0
test_612 351.2
test_393 357.4
test_625 352.4
test_18 349.8
test_145 359.8
test_982 358.6
test_488 352.8
test_957 353.8
test_526 358.8
test_317 369.0
test_125 368.0
test_884 355.4
test_691 357.0
test_627 358.4
test_939 353.0
test_358 357.8
test_371 357.0
test_855 360.8
test_162 353.2
test_571 349.4
test_617 349.4
test_286 351.8
test_445 366.8
test_997 355.6
test_361 355.8
test_73 358.4
test_137 359.2
test_669 362.0
test_105 359.0
test_101 357.6
test_348 356.4
test_784 357.8
test_626 360.2
test_922 356.4
test_3 360.2
test_347 362.4
test_938 351.4
test_206 361.8
test_718 355.8
test_804 361.4
test_55 355.6
test_425 357.2
test_222 359.2
test_844 359.8
test_35 377.2
test_213 361.4
test_218 359.6
test_95 363.0
test_512 371.2
test_442 368.8
test_271 350.2
test_256 357.2
test_265 359.6
test_65 363.2
test_462 359.4
test_953 361.6
test_569 361.2
test_63 361.4
test_8 366.0
test_71 359.4
test_96 371.4
test_168 355.0
test_17 368.6
test_531 368.8
test_952 368.0
test_676 364.4
test_226 367.2
test_832 366.4
test_820 364.0
test_298 358.8
test_967 369.6
test_936 368.0
test_654 365.8
test_827 361.8
test_702 359.6
test_66 360.8
test_800 364.8
test_619 368.6
test_523 365.0
test_655 363.6
test_529 363.6
test_4 368.8
test_190 380.4
test_782 360.2
test_509 367.8
test_202 363.6
test_284 381.4
test_687 366.2
test_900 365.8
test_549 364.8
test_554 363.4
test_753 366.0
test_665 367.6
test_106 363.4
test_241 370.8
test_621 392.6
test_817 358.2
test_476 363.4
test_807 364.4
test_699 369.6
test_787 361.6
test_84 366.2
test_123 366.0
test_592 366.2
test_599 359.6
test_228 371.4
test_559 369.8
test_205 372.0
test_324 374.0
test_969 369.0
test_758 381.8
test_857 363.8
test_566 363.2
test_533 370.0
test_495 364.4
test_279 368.4
test_373 368.2
test_876 373.2
test_264 370.2
test_308 369.4
test_573 371.4
test_40 370.0
test_570 360.6
test_650 372.2
test_365 378.0
test_340 361.0
test_428 364.4
test_505 370.0
test_194 370.8
test_482 366.6
test_678 380.4
test_686 366.6
test_138 368.4
test_11 372.6
test_793 375.4
test_727 391.6
test_164 371.4
test_281 387.4
test_609 370.6
test_871 384.8
test_645 371.6
test_112 372.2
test_867 366.2
test_759 367.6
test_774 385.2
test_722 375.4
test_740 385.8
test_498 380.8
test_224 373.8
test_706 372.0
test_292 385.6
test_661 381.4
test_670 380.2
test_117 374.0
test_833 372.4
test_75 368.6
test_97 387.4
test_62 375.0
test_550 372.6
test_208 362.8
test_882 380.8
test_23 372.0
test_851 386.6
test_38 371.6
test_998 388.2
test_209 377.2
test_322 383.4
test_534 371.0
test_266 377.0
test_905 376.4
test_728 378.4
test_429 386.8
test_328 377.8
test_770 378.2
test_835 388.2
test_771 383.6
test_135 374.8
test_696 377.4
test_167 383.2
test_15 381.8
test_147 391.6
test_364 393.0
test_960 377.2
test_291 388.6
test_607 377.6
test_237 373.4
test_743 390.0
test_16 389.4
test_21 381.2
test_613 378.6
test_156 389.2
test_906 388.0
test_764 377.6
test_683 373.0
test_618 395.6
test_225 385.0
test_587 387.2
test_155 383.6
test_221 400.6
test_918 374.4
test_629 382.8
test_368 390.4
test_637 389.8
test_590 385.6
test_483 395.8
test_757 379.4
test_2 388.8
test_558 403.0
test_790 378.4
test_647 398.2
test_707 384.2
test_690 384.0
test_692 381.8
test_955 370.2
test_9 377.8
test_826 383.0
test_985 382.2
test_466 379.2
test_29 385.4
test_394 378.2
test_705 391.6
test_233 389.4
test_988 401.6
test_12 393.2
test_541 381.8
test_923 383.8
test_436 396.6
test_28 387.2
test_868 393.2
test_132 396.0
test_980 396.6
test_223 402.0
test_479 397.0
test_975 385.0
test_397 372.8
test_996 393.4
test_175 386.2
test_515 398.0
test_387 385.8
test_899 378.0
test_325 383.0
test_995 389.4
test_187 405.2
test_589 387.2
test_950 392.8
test_492 389.6
test_5 394.2
test_198 385.8
test_956 393.6
test_427 396.6
test_475 372.2
test_842 380.2
test_823 390.0
test_295 380.8
test_739 392.6
test_909 384.2
test_709 395.2
test_32 389.2
test_474 387.8
test_519 385.0
test_735 388.4
test_232 411.2
test_624 396.6
test_548 388.6
test_608 390.6
test_834 402.2
test_470 384.0
test_412 399.4
test_312 388.0
test_413 399.2
test_933 397.0
test_848 401.8
test_20 385.8
test_822 407.8
test_783 406.0
test_107 396.2
test_37 396.2
test_863 394.4
test_478 399.0
test_302 400.2
test_245 400.6
test_954 404.6
test_895 409.0
test_701 416.0
test_173 406.8
test_186 394.0
test_204 389.6
test_432 391.2
test_808 398.6
test_970 412.4
test_78 396.0
test_183 394.8
test_159 383.4
test_367 405.8
test_913 400.0
test_374 411.8
test_631 391.0
test_30 429.2
test_26 383.8
test_195 399.4
test_697 403.2
test_458 397.2
test_986 408.6
test_305 393.6
test_274 407.2
test_856 399.6
test_802 401.4
test_231 388.6
test_869 411.8
test_897 408.8
test_865 400.4
test_444 396.4
test_708 392.0
test_594 417.8
test_70 414.4
test_815 414.8
test_178 393.4
test_131 410.8
test_652 408.8
test_261 405.4
test_887 407.2
test_41 411.8
test_886 409.0
test_321 422.0
test_297 401.2
test_262 409.0
test_561 402.2
test_309 398.0
test_403 413.4
test_275 412.6
test_254 406.6
test_67 400.0
test_634 410.4
test_850 411.4
test_544 390.8
test_389 395.4
test_736 399.4
test_796 423.6
test_363 393.2
test_540 402.2
test_925 406.6
test_564 417.0
test_316 413.0
test_591 410.2
test_713 410.6
test_349 405.2
test_536 395.4
test_588 418.4
test_657 397.8
test_83 417.6
test_91 409.8
test_229 419.4
test_648 407.2
test_252 426.6
test_744 424.8
test_345 415.6
test_877 418.4
test_285 405.0
test_812 419.4
test_944 406.8
test_381 415.2
test_824 428.6
test_874 401.2
test_769 394.2
test_493 410.4
test_836 389.4
test_806 403.2
test_567 397.4
test_287 398.6
test_130 409.4
test_6 406.0
test_797 409.2
test_342 416.4
test_616 418.2
test_433 409.2
test_13 413.4
test_334 401.8
test_212 409.4
test_336 396.2
test_576 398.4
test_332 421.4
test_679 423.6
test_642 423.6
test_941 405.0
test_47 424.2
test_598 416.8
test_424 393.4
test_507 425.0
test_215 407.2
test_704 419.4
test_500 414.0
test_127 420.4
test_116 415.8
test_490 408.4
test_963 403.6
test_789 418.8
test_673 413.8
test_714 421.4
test_31 398.8
test_513 410.6
test_357 422.8
test_916 412.0
test_528 419.2
test_943 428.4
test_79 418.8
test_830 413.8
test_593 415.8
test_761 422.8
test_811 419.4
test_446 432.8
test_656 417.6
test_987 405.0
test_7 415.6
test_681 434.4
test_518 427.2
test_999 424.4
test_246 414.8
test_611 424.4
test_465 419.0
test_604 419.6
test_90 406.0
test_491 430.6
test_480 409.4
test_912 417.4
test_926 428.4
test_651 424.6
test_303 422.6
test_110 423.0
test_467 433.4
test_378 423.6
test_904 423.2
test_732 415.6
test_331 421.4
test_965 433.8
test_907 414.4
test_795 415.6
test_42 432.4
test_362 426.6
test_731 435.0
test_560 423.0
test_64 432.8
test_351 431.8
test_816 425.4
test_477 425.6
test_404 427.4
test_320 433.2
test_693 427.0
test_192 427.6
test_344 438.4
test_68 422.6
test_585 434.8
test_181 431.4
test_471 436.2
test_979 433.6
test_0 431.2
test_628 431.0
test_60 423.0
test_866 417.6
test_447 430.8
test_846 431.2
test_289 432.0
test_910 426.4
test_80 426.8
test_238 423.0
test_919 421.6
test_781 413.6
test_369 433.8
test_185 433.0
test_129 426.6
test_915 426.8
test_484 417.8
test_614 422.0
test_606 438.2
test_810 431.8
test_144 431.8
test_632 420.0
test_249 438.4
test_623 419.2
test_752 430.6
test_33 441.4
test_152 432.8
test_426 428.8
test_776 431.8
test_240 441.2
test_354 418.6
test_359 436.8
test_441 438.6
test_878 441.8
test_908 441.0
test_335 428.8
test_785 431.4
test_675 433.0
test_872 425.2
test_415 437.0
test_346 432.4
test_253 434.8
test_873 443.4
test_260 429.0
test_400 435.8
test_937 436.2
test_248 437.4
test_977 441.4
test_120 441.0
test_408 439.8
test_257 429.8
test_799 425.6
test_81 438.4
test_674 427.6
test_940 448.2
test_49 435.0
test_818 439.6
test_169 437.2
test_514 433.2
test_366 439.2
test_971 430.8
test_463 437.0
test_151 448.2
test_149 432.4
test_840 438.2
test_486 439.0
test_51 454.2
test_258 438.8
test_738 429.8
test_407 435.8
test_92 438.6
test_689 442.8
test_928 434.4
test_633 450.0
test_282 438.6
test_719 447.0
test_659 435.2
test_469 446.2
test_283 436.4
test_535 435.4
test_710 445.6
test_481 438.8
test_779 425.8
test_434 437.0
test_1 440.0
test_355 441.4
test_768 425.0
test_947 440.0
test_401 441.6
test_983 444.8
test_210 440.6
test_494 443.6
test_510 440.2
test_737 449.0
test_751 433.0
test_682 437.0
test_310 444.4
test_677 450.8
test_821 446.6
test_671 440.8
test_870 438.4
test_968 439.4
test_610 449.2
test_154 457.8
test_43 457.2
test_319 456.0
test_660 444.6
test_207 440.4
test_921 454.2
test_839 447.2
test_896 448.6
test_352 442.4
test_50 451.2
test_438 445.8
test_994 450.4
test_74 439.8
test_577 444.2
test_595 452.0
test_150 452.2
test_406 450.6
test_993 451.8
test_124 447.6
test_973 460.4
test_711 449.6
test_53 451.2
test_962 455.8
test_893 439.6
test_306 450.6
test_250 441.0
test_538 459.8
test_562 445.6
test_390 459.0
test_499 435.0
test_337 446.0
test_235 427.6
test_273 452.2
test_277 447.2
test_61 462.2
test_794 450.4
test_861 465.6
test_270 449.6
test_542 451.4
test_25 458.0
test_748 456.8
test_318 460.8
test_545 444.0
test_288 451.2
test_121 455.8
test_502 474.8
test_383 446.6
test_72 463.6
test_579 456.0
test_82 463.8
test_622 456.4
test_443 452.6
test_166 447.2
test_644 458.4
test_203 447.6
test_894 456.8
test_854 463.0
test_917 467.2
test_522 468.2
test_803 455.2
test_437 460.2
test_553 462.0
test_122 442.6
test_658 459.8
test_473 461.2
test_551 453.4
test_69 456.6
test_777 454.8
test_405 462.6
test_339 471.2
test_786 451.0
test_398 459.0
test_698 460.0
test_439 461.2
test_898 480.8
test_278 453.6
test_430 461.8
test_172 449.4
test_847 454.4
test_638 444.2
test_883 464.8
test_574 473.8
test_889 463.8
test_89 470.4
test_703 468.4
test_792 458.8
test_911 474.8
test_891 456.0
test_809 460.0
test_646 463.2
test_724 463.0
test_104 468.4
test_217 463.0
test_723 437.2
test_525 456.8
test_276 468.4
test_402 468.8
test_244 470.4
test_556 459.8
test_537 474.4
test_517 468.6
test_516 477.2
test_370 451.8
test_294 468.0
test_77 466.8
test_176 478.2
test_819 464.4
test_311 467.6
test_949 480.2
test_767 474.6
test_914 466.6
test_227 476.2
test_290 482.4
test_929 484.0
test_762 507.2
test_765 479.4
test_350 470.0
test_414 472.4
test_981 465.6
test_725 470.6
test_885 487.8
test_450 453.6
test_829 493.2
test_388 481.2
test_805 475.8
test_114 477.6
test_448 490.8
test_503 494.8
test_10 478.6
test_93 462.8
test_501 483.8
test_158 490.8
test_236 489.0
test_635 480.4
test_685 482.4
test_750 498.4
test_934 479.0
test_171 484.8
test_39 478.0
test_992 489.8
test_605 471.8
test_716 472.4
test_299 484.6
test_814 474.4
test_825 480.4
test_315 484.4
test_672 484.6
test_293 477.8
test_487 482.6
test_972 484.8
test_420 474.8
test_461 500.8
test_472 466.0
test_721 483.0
test_423 481.8
test_749 477.0
test_102 490.6
test_643 469.6
test_416 490.4
test_932 489.6
test_307 477.0
test_602 468.2
test_163 501.4
test_76 463.2
test_216 483.0
test_942 483.8
test_565 477.6
test_862 506.2
test_931 501.4
test_141 502.6
test_763 485.4
test_230 490.6
test_313 485.0
test_798 493.2
test_44 501.4
test_200 496.8
test_85 474.6
test_353 476.4
test_98 487.8
test_386 478.0
test_341 494.2
test_100 509.0
test_946 497.4
test_664 486.6
test_46 491.6
test_890 499.8
test_128 515.4
test_991 509.4
test_119 517.6
test_193 499.0
test_464 506.2
test_111 493.4
test_733 485.8
test_831 509.8
test_161 492.4
test_527 502.0
test_959 499.2
test_14 502.0
test_715 513.6
test_828 516.6
test_489 508.0
test_966 511.4
test_234 520.0
test_459 506.2
test_539 514.2
test_94 517.4
test_239 508.4
test_506 520.6
test_421 512.8
test_639 519.2
test_188 507.6
test_27 515.8
test_56 515.8
test_852 520.2
test_773 536.2
test_268 550.6
test_146 528.2
test_214 520.8
test_211 531.4
test_375 532.2
test_88 539.4
test_935 531.4
test_747 524.6
test_586 526.8
test_410 518.2
test_182 550.2
test_663 532.2
test_615 556.4
test_259 555.4
test_199 571.0
test_849 555.4


==> data/pdepa_time.dat <==
test_392 3.446
test_220 3.808
test_399 5.138
test_920 5.1240000000000006
test_641 12.943999999999999
test_454 12.354
test_59 45.17999999999999
test_880 42.608
test_521 39.328
test_180 37.948
test_741 42.290000000000006
test_377 45.495999999999995
test_468 39.71
test_580 40.81400000000001
test_496 47.438
test_109 46.071999999999996
test_191 52.516
test_372 49.97
test_788 47.184000000000005
test_45 47.746
test_581 48.802
test_532 51.25
test_961 46.816
test_422 51.59400000000001
test_196 50.806000000000004
test_837 51.852
test_54 52.122
test_903 52.05
test_460 50.514
test_22 50.126
test_578 53.44199999999999
test_989 48.553999999999995
test_930 51.504
test_86 56.272000000000006
test_333 50.474
test_133 53.724000000000004
test_583 50.784000000000006
test_36 52.428
test_772 48.660000000000004
test_242 56.42
test_380 57.088
test_384 54.89
test_497 63.372
test_263 66.372
test_575 53.06
test_582 57.477999999999994
test_530 54.239999999999995
test_255 55.822
test_409 54.926
test_485 53.94
test_791 54.03000000000001
test_636 59.022000000000006
test_356 58.54
test_301 58.63399999999999
test_694 53.4
test_338 57.144000000000005
test_948 52.63399999999999
test_730 54.708000000000006
test_411 53.105999999999995
test_103 56.274
test_902 59.762
test_243 57.517999999999994
test_734 59.64
test_546 60.826
test_745 58.184000000000005
test_219 57.626
test_272 56.016
test_945 58.674
test_717 59.212
test_838 56.288
test_653 56.574
test_700 58.132000000000005
test_343 58.872
test_304 53.946000000000005
test_174 56.67
test_24 66.454
test_843 57.99000000000001
test_524 59.418000000000006
test_841 55.79799999999999
test_984 55.25599999999999
test_859 56.246
test_323 56.279999999999994
test_620 64.828
test_280 57.696000000000005
test_157 58.322
test_875 62.60600000000001
test_552 52.512
test_170 61.16600000000001
test_596 65.696
test_189 61.184000000000005
test_712 62.528
test_382 59.766
test_267 58.174
test_456 60.242000000000004
test_379 57.736000000000004
test_108 55.504
test_978 61.604
test_901 60.23
test_864 57.668000000000006
test_924 61.75
test_755 60.92999999999999
test_766 61.398
test_754 60.754
test_742 57.576
test_666 58.314
test_662 58.532
test_87 60.394000000000005
test_153 64.026
test_126 58.46400000000001
test_455 56.35
test_391 62.470000000000006
test_746 60.826
test_603 62.778
test_630 65.412
test_760 59.034000000000006
test_557 60.688
test_417 60.238
test_165 61.286
test_640 63.378
test_600 63.95399999999999
test_148 61.717999999999996
test_511 66.70400000000001
test_927 71.132
test_688 61.41200000000001
test_453 63.37399999999999
test_729 61.556000000000004
test_879 62.908
test_778 65.84400000000001
test_160 60.55
test_951 61.372
test_726 66.89599999999999
test_720 65.628
test_34 63.67
test_451 63.336
test_892 58.291999999999994
test_395 61.556
test_177 64.56
test_845 60.233999999999995
test_143 62.011999999999986
test_140 62.09799999999999
test_99 66.444
test_431 63.29
test_520 60.812
test_201 61.431999999999995
test_247 65.176
test_858 67.64000000000001
test_563 61.470000000000006
test_449 61.086
test_296 65.11
test_19 63.508
test_780 67.95
test_118 61.79600000000001
test_597 62.878
test_329 60.129999999999995
test_888 70.31800000000001
test_52 62.286
test_881 66.042
test_139 63.46199999999999
test_136 63.538
test_695 68.47999999999999
test_452 66.244
test_813 63.89399999999999
test_801 66.35
test_113 53.757999999999996
test_504 62.42
test_543 67.704
test_667 66.066
test_756 65.584
test_385 65.832
test_668 66.444
test_649 66.99600000000001
test_964 67.066
test_57 61.562
test_300 66.978
test_457 63.105999999999995
test_775 61.71
test_860 66.078
test_435 63.676
test_419 65.188
test_584 69.676
test_327 62.754
test_330 67.72200000000001
test_396 62.791999999999994
test_326 70.47200000000001
test_853 59.641999999999996
test_269 65.236
test_418 66.748
test_115 62.46600000000001
test_134 67.572
test_440 64.69
test_251 66.816
test_568 62.822
test_547 63.931999999999995
test_601 66.33800000000001
test_48 68.222
test_508 64.748
test_142 64.318
test_314 68.862
test_572 66.838
test_555 67.592
test_684 65.64599999999999
test_360 64.998
test_376 62.598
test_976 63.814
test_990 65.71400000000001
test_58 68.754
test_184 65.492
test_958 66.66400000000002
test_974 66.91999999999999
test_197 62.32000000000001
test_179 67.254
test_680 70.178
test_612 67.028
test_393 72.56
test_625 69.0
test_18 61.068000000000005
test_145 65.522
test_982 67.506
test_488 67.664
test_957 68.15799999999999
test_526 66.698
test_317 75.658
test_125 67.48400000000001
test_884 69.44800000000001
test_691 64.298
test_627 69.178
test_939 73.146
test_358 64.388
test_371 74.842
test_855 68.00399999999999
test_162 66.276
test_571 67.198
test_617 66.60600000000001
test_286 68.118
test_445 67.562
test_997 68.708
test_361 65.06200000000001
test_73 65.32000000000001
test_137 77.10400000000001
test_669 66.78999999999999
test_105 73.8
test_101 77.292
test_348 67.36800000000001
test_784 64.524
test_626 69.538
test_922 65.256
test_3 71.78800000000001
test_347 62.71
test_938 73.78999999999999
test_206 67.858
test_718 69.394
test_804 69.36800000000001
test_55 68.354
test_425 76.584
test_222 69.82000000000001
test_844 63.186
test_35 69.104
test_213 67.6
test_218 71.49600000000001
test_95 64.67
test_512 68.236
test_442 63.896
test_271 63.166
test_256 66.576
test_265 65.736
test_65 80.95800000000001
test_462 68.732
test_953 64.064
test_569 81.97
test_63 72.75399999999999
test_8 73.11600000000001
test_71 68.352
test_96 72.69800000000001
test_168 68.63
test_17 70.726
test_531 66.742
test_952 67.14800000000001
test_676 66.096
test_226 69.074
test_832 68.756
test_820 67.212
test_298 68.64
test_967 65.76000000000002
test_936 68.91
test_654 74.574
test_827 69.666
test_702 68.192
test_66 64.686
test_800 71.79599999999999
test_619 67.188
test_523 70.834
test_655 66.046
test_529 67.906
test_4 70.48800000000001
test_190 64.964
test_782 70.30600000000001
test_509 65.984
test_202 67.53399999999999
test_284 71.91600000000001
test_687 71.22599999999998
test_900 67.254
test_549 74.50399999999999
test_554 70.756
test_753 70.494
test_665 70.63000000000001
test_106 71.154
test_241 68.46199999999999
test_621 68.082
test_817 70.09
test_476 71.814
test_807 71.546
test_699 74.074
test_787 68.788
test_84 72.182
test_123 69.854
test_592 66.662
test_599 67.22999999999999
test_228 70.854
test_559 72.08
test_205 68.96000000000001
test_324 71.082
test_969 75.13799999999999
test_758 72.754
test_857 79.09599999999999
test_566 70.836
test_533 79.192
test_495 71.624
test_279 72.30600000000001
test_373 71.562
test_876 69.072
test_264 71.576
test_308 75.166
test_573 68.99799999999999
test_40 70.41
test_570 64.326
test_650 70.476
test_365 68.60799999999999
test_340 66.586
test_428 74.48400000000001
test_505 74.418
test_194 71.47
test_482 68.77799999999999
test_678 72.47
test_686 72.928
test_138 70.94800000000001
test_11 80.09599999999999
test_793 71.048
test_727 68.00800000000001
test_164 77.49799999999999
test_281 83.586
test_609 71.51199999999999
test_871 71.478
test_645 71.624
test_112 71.888
test_867 67.308
test_759 71.022
test_774 73.18199999999999
test_722 78.25399999999999
test_740 73.994
test_498 68.282
test_224 72.564
test_706 70.11399999999999
test_292 73.59
test_661 70.328
test_670 69.60799999999999
test_117 74.17999999999999
test_833 69.756
test_75 71.00800000000001
test_97 68.74
test_62 73.25999999999999
test_550 72.342
test_208 67.05600000000001
test_882 71.52799999999999
test_23 66.696
test_851 72.452
test_38 78.21799999999999
test_998 68.21799999999999
test_209 81.066
test_322 68.53
test_534 69.22
test_266 75.954
test_905 71.748
test_728 72.268
test_429 75.346
test_328 73.74800000000002
test_770 75.53
test_835 69.58599999999998
test_771 73.73599999999999
test_135 75.39
test_696 69.69000000000001
test_167 72.062
test_15 71.03
test_147 72.05
test_364 73.57199999999999
test_960 75.846
test_291 75.126
test_607 71.718
test_237 76.55799999999999
test_743 73.18799999999999
test_16 71.37
test_21 71.574
test_613 71.31800000000001
test_156 73.2
test_906 75.07000000000001
test_764 72.542
test_683 73.612
test_618 75.704
test_225 78.442
test_587 85.49
test_155 85.356
test_221 70.944
test_918 74.44800000000001
test_629 73.20800000000001
test_368 79.042
test_637 72.858
test_590 77.292
test_483 76.10000000000001
test_757 72.896
test_2 76.672
test_558 76.71799999999999
test_790 71.482
test_647 76.514
test_707 75.678
test_690 78.60999999999999
test_692 71.884
test_955 67.2
test_9 78.876
test_826 73.38399999999999
test_985 73.96200000000002
test_466 73.946
test_29 87.026
test_394 70.19800000000001
test_705 74.896
test_233 72.852
test_988 72.2
test_12 72.43599999999999
test_541 73.08399999999999
test_923 74.816
test_436 79.4
test_28 75.184
test_868 75.634
test_132 74.894
test_980 80.73400000000001
test_223 72.56
test_479 85.844
test_975 73.208
test_397 71.25399999999999
test_996 82.11999999999999
test_175 75.838
test_515 83.23600000000002
test_387 80.22200000000001
test_899 76.092
test_325 76.258
test_995 72.386
test_187 75.89200000000001
test_589 76.50999999999999
test_950 76.22200000000001
test_492 77.392
test_5 73.236
test_198 76.26599999999999
test_956 81.792
test_427 72.27799999999999
test_475 68.646
test_842 78.93199999999999
test_823 76.886
test_295 76.616
test_739 74.34200000000001
test_909 76.28999999999999
test_709 76.59400000000001
test_32 76.852
test_474 82.28
test_519 77.688
test_735 74.258
test_232 75.62199999999999
test_624 72.96799999999999
test_548 80.03999999999999
test_608 79.624
test_834 80.442
test_470 77.43799999999999
test_412 74.188
test_312 76.714
test_413 76.842
test_933 79.58600000000001
test_848 78.69
test_20 79.00800000000001
test_822 78.676
test_783 79.936
test_107 74.80199999999999
test_37 76.71600000000001
test_863 75.338
test_478 72.518
test_302 77.898
test_245 83.72999999999999
test_954 73.212
test_895 81.332
test_701 75.75200000000001
test_173 89.76
test_186 83.012
test_204 76.828
test_432 74.596
test_808 76.208
test_970 75.786
test_78 77.454
test_183 77.86200000000001
test_159 75.67800000000001
test_367 75.62199999999999
test_913 77.53200000000001
test_374 82.46200000000002
test_631 80.36399999999999
test_30 67.058
test_26 78.832
test_195 76.828
test_697 76.878
test_458 75.9
test_986 81.388
test_305 77.396
test_274 77.974
test_856 76.84600000000002
test_802 79.106
test_231 78.122
test_869 79.71200000000002
test_897 80.764
test_865 78.708
test_444 78.292
test_708 80.97999999999999
test_594 74.53599999999999
test_70 75.6
test_815 80.59
test_178 75.902
test_131 75.23400000000001
test_652 82.716
test_261 79.428
test_887 82.572
test_41 75.352
test_886 77.844
test_321 80.042
test_297 77.41
test_262 77.35999999999999
test_561 77.614
test_309 78.79799999999999
test_403 71.842
test_275 76.946
test_254 84.13199999999999
test_67 76.612
test_634 76.70800000000001
test_850 80.228
test_544 79.02799999999999
test_389 89.196
test_736 78.14000000000001
test_796 79.232
test_363 76.91799999999999
test_540 74.73
test_925 75.812
test_564 77.548
test_316 81.49199999999999
test_591 77.888
test_713 84.534
test_349 82.582
test_536 75.934
test_588 80.01400000000001
test_657 86.43
test_83 90.174
test_91 79.178
test_229 74.61800000000001
test_648 77.75399999999999
test_252 76.47
test_744 80.23600000000002
test_345 82.59400000000001
test_877 76.366
test_285 80.05
test_812 79.964
test_944 86.912
test_381 84.47
test_824 84.776
test_874 81.22200000000001
test_769 80.3
test_493 74.716
test_836 76.276
test_806 76.92600000000002
test_567 78.88
test_287 78.922
test_130 75.50800000000001
test_6 80.58
test_797 77.46000000000001
test_342 79.602
test_616 82.09
test_433 80.452
test_13 80.59400000000001
test_334 79.188
test_212 77.796
test_336 76.90599999999999
test_576 75.704
test_332 79.414
test_679 78.314
test_642 77.724
test_941 74.756
test_47 89.87400000000001
test_598 82.15
test_424 73.936
test_507 80.942
test_215 82.872
test_704 84.65
test_500 82.102
test_127 79.42999999999999
test_116 81.602
test_490 79.128
test_963 78.56
test_789 82.24000000000001
test_673 74.85
test_714 81.304
test_31 85.116
test_513 85.47999999999999
test_357 89.21000000000001
test_916 81.88000000000001
test_528 81.58399999999999
test_943 77.744
test_79 77.728
test_830 83.002
test_593 77.668
test_761 75.688
test_811 76.55
test_446 84.65
test_656 86.45599999999999
test_987 84.338
test_7 76.99199999999999
test_681 80.52000000000001
test_518 83.798
test_999 80.58200000000001
test_246 80.35
test_611 77.20200000000001
test_465 78.08200000000001
test_604 78.164
test_90 77.65
test_491 84.212
test_480 82.384
test_912 79.21799999999999
test_926 84.796
test_651 84.486
test_303 85.962
test_110 93.05199999999999
test_467 82.476
test_378 77.328
test_904 83.41
test_732 80.77799999999999
test_331 85.624
test_965 88.518
test_907 79.03999999999999
test_795 85.21000000000001
test_42 85.49600000000001
test_362 89.374
test_731 91.902
test_560 86.50800000000001
test_64 86.422
test_351 85.36399999999999
test_816 92.59599999999999
test_477 83.93
test_404 84.88600000000001
test_320 82.434
test_693 82.82399999999998
test_192 82.22800000000001
test_344 85.45399999999998
test_68 82.438
test_585 85.656
test_181 82.608
test_471 84.876
test_979 80.706
test_0 81.054
test_628 83.6
test_60 87.134
test_866 84.804
test_447 87.626
test_846 84.074
test_289 83.022
test_910 79.304
test_80 84.542
test_238 84.184
test_919 76.58
test_781 79.998
test_369 80.64
test_185 83.00399999999999
test_129 84.41
test_915 85.154
test_484 81.902
test_614 87.53
test_606 82.114
test_810 84.21799999999999
test_144 86.13199999999999
test_632 89.81
test_249 88.482
test_623 90.792
test_752 87.82399999999998
test_33 82.45400000000001
test_152 82.96199999999999
test_426 81.69800000000001
test_776 86.502
test_240 88.174
test_354 81.68599999999999
test_359 83.838
test_441 86.352
test_878 84.652
test_908 83.784
test_335 100.44000000000001
test_785 95.726
test_675 88.566
test_872 88.208
test_415 87.54400000000001
test_346 83.346
test_253 85.604
test_873 83.966
test_260 89.684
test_400 90.712
test_937 80.362
test_248 87.474
test_977 78.936
test_120 90.898
test_408 83.31799999999998
test_257 77.53599999999999
test_799 83.46
test_81 88.726
test_674 89.578
test_940 83.42999999999999
test_49 86.03999999999999
test_818 88.79799999999999
test_169 87.10400000000001
test_514 83.924
test_366 92.354
test_971 87.752
test_463 84.45200000000001
test_151 82.83399999999999
test_149 82.258
test_840 87.578
test_486 86.03600000000002
test_51 96.848
test_258 84.53999999999999
test_738 84.686
test_407 97.428
test_92 87.614
test_689 81.174
test_928 85.126
test_633 91.074
test_282 83.8
test_719 88.76199999999999
test_659 95.668
test_469 85.884
test_283 85.838
test_535 83.38400000000001
test_710 88.298
test_481 90.85600000000001
test_779 83.95599999999999
test_434 89.476
test_1 84.25399999999999
test_355 88.374
test_768 88.9
test_947 98.83
test_401 83.858
test_983 94.20599999999999
test_210 79.818
test_494 90.744
test_510 90.52599999999998
test_737 80.44399999999999
test_751 86.458
test_682 82.23800000000001
test_310 87.86000000000001
test_677 97.434
test_821 97.892
test_671 86.99
test_870 84.868
test_968 89.8
test_610 86.59799999999998
test_154 88.584
test_43 85.792
test_319 85.288
test_660 83.308
test_207 85.478
test_921 89.97200000000001
test_839 101.276
test_896 91.472
test_352 84.40599999999999
test_50 88.41999999999999
test_438 88.30199999999999
test_994 83.98600000000002
test_74 88.844
test_577 92.06599999999999
test_595 88.63000000000001
test_150 91.08800000000001
test_406 86.006
test_993 87.40799999999999
test_124 88.21399999999998
test_973 90.25
test_711 91.282
test_53 93.73400000000001
test_962 100.572
test_893 96.97400000000002
test_306 85.15599999999999
test_250 86.648
test_538 85.11599999999999
test_562 86.13199999999999
test_390 83.232
test_499 82.318
test_337 85.74800000000002
test_235 86.138
test_273 94.23799999999999
test_277 84.018
test_61 85.74
test_794 90.69800000000001
test_861 96.502
test_270 85.31400000000001
test_542 96.39200000000001
test_25 86.67200000000001
test_748 86.96400000000001
test_318 87.126
test_545 88.374
test_288 92.664
test_121 90.55600000000001
test_502 93.648
test_383 83.882
test_72 91.64200000000001
test_579 90.35799999999999
test_82 90.588
test_622 93.274
test_443 100.39000000000001
test_166 94.562
test_644 90.744
test_203 78.9
test_894 88.162
test_854 96.946
test_917 90.794
test_522 92.506
test_803 103.76599999999999
test_437 82.674
test_553 87.604
test_122 89.03999999999999
test_658 86.166
test_473 88.52799999999999
test_551 106.63199999999999
test_69 88.726
test_777 87.63600000000001
test_405 94.794
test_339 94.212
test_786 89.744
test_398 94.356
test_698 95.264
test_439 92.83999999999999
test_898 95.30600000000001
test_278 89.078
test_430 89.718
test_172 85.76
test_847 85.22
test_638 102.85999999999999
test_883 86.01200000000001
test_574 88.53399999999999
test_889 93.74000000000001
test_89 99.82200000000002
test_703 90.71000000000001
test_792 86.16199999999999
test_911 109.08999999999999
test_891 100.26199999999999
test_809 91.512
test_646 94.122
test_724 91.982
test_104 92.30199999999999
test_217 89.99600000000001
test_723 92.268
test_525 91.61800000000001
test_276 104.06199999999998
test_402 99.626
test_244 96.76199999999999
test_556 90.868
test_537 96.66600000000001
test_517 89.83599999999998
test_516 90.506
test_370 87.52199999999999
test_294 95.53
test_77 88.25
test_176 94.536
test_819 94.76
test_311 90.654
test_949 92.43599999999999
test_767 110.46000000000001
test_914 96.024
test_227 108.88
test_290 102.71000000000001
test_929 101.416
test_762 105.11399999999999
test_765 108.46399999999998
test_350 95.782
test_414 91.82000000000001
test_981 94.63
test_725 91.87
test_885 102.17999999999999
test_450 94.94800000000001
test_829 91.134
test_388 94.098
test_805 89.658
test_114 98.312
test_448 94.356
test_503 97.734
test_10 89.548
test_93 90.894
test_501 98.14000000000001
test_158 97.30799999999999
test_236 102.742
test_635 92.64800000000001
test_685 94.934
test_750 99.81
test_934 98.16
test_171 106.58599999999998
test_39 101.986
test_992 102.708
test_605 107.436
test_716 95.80799999999999
test_299 110.12
test_814 90.234
test_825 100.21799999999999
test_315 96.13000000000001
test_672 104.05199999999999
test_293 88.362
test_487 98.59400000000001
test_972 101.31
test_420 101.82000000000001
test_461 115.348
test_472 95.942
test_721 90.39599999999999
test_423 99.786
test_749 101.48400000000001
test_102 100.10800000000002
test_643 92.636
test_416 103.61800000000001
test_932 103.04399999999998
test_307 93.55600000000001
test_602 95.02799999999999
test_163 101.982
test_76 92.546
test_216 94.798
test_942 97.462
test_565 91.25399999999999
test_862 96.578
test_931 98.074
test_141 104.596
test_763 96.204
test_230 102.12400000000001
test_313 96.502
test_798 103.18200000000002
test_44 112.774
test_200 99.55199999999999
test_85 105.958
test_353 117.76999999999998
test_98 97.34200000000001
test_386 95.5
test_341 101.6
test_100 109.28600000000002
test_946 96.998
test_664 90.86999999999999
test_46 96.30799999999999
test_890 97.494
test_128 109.28800000000001
test_991 109.454
test_119 116.22
test_193 99.098
test_464 106.33999999999999
test_111 98.622
test_733 95.384
test_831 101.482
test_161 99.268
test_527 100.68199999999999
test_959 98.91199999999999
test_14 102.85999999999999
test_715 101.832
test_828 101.086
test_489 107.31599999999999
test_966 103.696
test_234 107.71999999999998
test_459 102.82000000000001
test_539 110.54
test_94 110.138
test_239 99.356
test_506 118.31400000000001
test_421 106.06400000000001
test_639 106.792
test_188 104.224
test_27 113.46000000000001
test_56 115.444
test_852 105.19000000000001
test_773 105.91599999999998
test_268 111.58600000000001
test_146 116.398
test_214 112.574
test_211 103.93599999999999
test_375 107.58800000000001
test_88 105.556
test_935 107.52000000000001
test_747 112.66
test_586 103.78599999999999
test_410 118.35999999999999
test_182 113.79400000000001
test_663 109.84399999999998
test_615 123.24600000000001
test_259 116.02799999999999
test_199 126.65600000000002
test_849 126.0

